The Fornax3D project: Planetary nebulae catalogue and independent distance measurements to Fornax cluster galaxies

Extragalactic planetary nebulae (PNe) offer a way to determine the distance to their host galaxies thanks to the nearly universal shape of the planetary nebulae luminosity function (PNLF). Accurate PNe distance measurements rely on obtaining well-sampled PNLFs and the number of observed PNe scales with the encompassed stellar mass. This means either disposing of wide-field observations or focusing on the bright central regions of galaxies. In this work we take this second approach and conduct a census of the PNe population in the central regions of galaxies in the Fornax cluster, using VLT/MUSE data for the early-type galaxies observed over the course of the Fornax3D survey. Using such integral-field spectroscopic observations to carefully separate the nebular emission from the stellar continuum, we isolated [OIII] 5007 {\AA} sources of interest, filtered out unresolved impostor sources or kinematic outliers, and present a catalogue of 1350 unique PNe sources across 21 early-type galaxies, which includes their positions, [OIII] 5007 {\AA} line magnitudes, and line-of-sight velocities. Using the PNe catalogued within each galaxy, we present independently derived distance estimates based on the fit to the entire observed PNLF observed while carefully accounting for the PNe detection incompleteness. With these individual measurements, we arrive at an average distance to the Fornax cluster itself of 19.86 $\pm$ 0.32 Mpc ($\mu_{PNLF}$ = 31.49 $\pm$ 0.04 mag). Our PNLF distance measurements agree well with previous distances based on surface brightness fluctuations, finding no significant systematic offsets between the two methods as otherwise reported in previous studies.

==> tables/FCC083center_fit_results_latex.txt <==
\begin{table}
\begin{tabular}{cccccccccc}
PN ID & Ra & Dec & m 5007 & mag err & A/rN & LOSV & LOSV err & label & index \\
F3D J033035.64-345145.52 & 03h30m35.64s & -34d51m45.52s & 28.08 & 0.06 & 4.9 & 1356.5 & 4.4 & PN & C-1 \\
F3D J033035.95-345142.83 & 03h30m35.95s & -34d51m42.83s & 28.39 & 0.07 & 4.2 & 1566.9 & 5.6 & PN & C-2 \\
F3D J033032.68-345140.24 & 03h30m32.68s & -34d51m40.24s & 28.09 & 0.09 & 4.0 & 1535.9 & 7.6 & PN & C-3 \\
F3D J033036.38-345138.89 & 03h30m36.38s & -34d51m38.89s & 28.0 & 0.05 & 6.1 & 1495.4 & 3.8 & PN & C-4 \\
F3D J033034.30-345138.50 & 03h30m34.30s & -34d51m38.50s & 28.53 & 0.07 & 3.9 & 1671.2 & 5.7 & PN & C-5 \\
F3D J033035.98-345136.52 & 03h30m35.98s & -34d51m36.52s & 28.25 & 0.06 & 5.1 & 1278.9 & 4.9 & PN & C-6 \\
F3D J033036.85-345131.73 & 03h30m36.85s & -34d51m31.73s & 27.48 & 0.05 & 9.8 & 1358.2 & 2.2 & PN & C-7 \\
F3D J033033.65-345131.27 & 03h30m33.65s & -34d51m31.27s & 27.44 & 0.04 & 11.0 & 1475.4 & 2.1 & PN & C-8 \\
F3D J033033.54-345131.08 & 03h30m33.54s & -34d51m31.08s & 27.58 & 0.05 & 10.1 & 1550.3 & 2.4 & PN & C-9 \\
F3D J033033.16-345130.64 & 03h30m33.16s & -34d51m30.64s & 27.0 & 0.04 & 17.6 & 1638.3 & 1.4 & PN & C-10 \\
F3D J033034.57-345129.77 & 03h30m34.57s & -34d51m29.77s & 28.34 & 0.07 & 4.2 & 1495.5 & 5.7 & PN & C-11 \\
F3D J033036.82-345128.18 & 03h30m36.82s & -34d51m28.18s & 27.41 & 0.05 & 9.9 & 1429.7 & 2.5 & PN & C-12 \\
F3D J033035.26-345125.84 & 03h30m35.26s & -34d51m25.84s & 27.65 & 0.06 & 5.8 & 1480.7 & 4.0 & PN & C-13 \\
F3D J033036.61-345125.54 & 03h30m36.61s & -34d51m25.54s & 27.84 & 0.05 & 6.8 & 1527.5 & 3.6 & PN & C-14 \\
F3D J033034.60-345124.13 & 03h30m34.60s & -34d51m24.13s & 27.16 & 0.05 & 9.9 & 1571.7 & 2.3 & PN & C-15 \\
F3D J033036.31-345123.58 & 03h30m36.31s & -34d51m23.58s & 28.27 & 0.07 & 4.3 & 1446.9 & 5.7 & PN & C-16 \\
F3D J033035.57-345123.23 & 03h30m35.57s & -34d51m23.23s & 27.78 & 0.06 & 4.7 & 1484.7 & 5.1 & PN & C-17 \\
F3D J033033.05-345122.68 & 03h30m33.05s & -34d51m22.68s & 28.35 & 0.06 & 5.1 & 1667.5 & 4.9 & PN & C-18 \\
F3D J033035.27-345121.94 & 03h30m35.27s & -34d51m21.94s & 27.37 & 0.05 & 6.2 & 1433.6 & 3.9 & PN & C-19 \\
F3D J033032.26-345121.63 & 03h30m32.26s & -34d51m21.63s & 28.44 & 0.06 & 4.7 & 1665.4 & 4.7 & PN & C-20 \\
F3D J033035.26-345120.23 & 03h30m35.26s & -34d51m20.23s & 27.61 & 0.07 & 4.1 & 1484.5 & 5.6 & PN & C-21 \\
F3D J033035.56-345119.97 & 03h30m35.56s & -34d51m19.97s & 27.79 & 0.06 & 4.3 & 1584.0 & 5.4 & PN & C-22 \\
F3D J033034.16-345119.00 & 03h30m34.16s & -34d51m19.00s & 27.2 & 0.05 & 10.2 & 1419.3 & 2.3 & PN & C-23 \\
F3D J033035.50-345117.22 & 03h30m35.50s & -34d51m17.22s & 27.84 & 0.07 & 3.7 & 1439.9 & 6.4 & PN & C-24 \\
F3D J033036.50-345116.67 & 03h30m36.50s & -34d51m16.67s & 28.06 & 0.06 & 6.0 & 1459.8 & 4.0 & PN & C-25 \\
F3D J033034.23-345115.74 & 03h30m34.23s & -34d51m15.74s & 27.71 & 0.06 & 5.8 & 1825.9 & 4.2 & PN & C-26 \\
F3D J033035.83-345115.12 & 03h30m35.83s & -34d51m15.12s & 27.42 & 0.05 & 7.9 & 1605.9 & 3.1 & PN & C-27 \\
F3D J033036.09-345114.61 & 03h30m36.09s & -34d51m14.61s & 27.93 & 0.06 & 5.6 & 1411.0 & 4.1 & PN & C-28 \\
F3D J033035.76-345112.37 & 03h30m35.76s & -34d51m12.37s & 28.08 & 0.07 & 4.3 & 1488.9 & 5.6 & PN & C-29 \\
F3D J033036.67-345112.81 & 03h30m36.67s & -34d51m12.81s & 26.79 & 0.04 & 19.1 & 1540.4 & 1.3 & PN & C-30 \\
F3D J033033.53-345110.09 & 03h30m33.53s & -34d51m10.09s & 27.84 & 0.05 & 6.3 & 1689.8 & 3.8 & PN & C-31 \\
F3D J033034.46-345109.19 & 03h30m34.46s & -34d51m09.19s & 27.21 & 0.05 & 6.8 & 1728.8 & 3.5 & PN & C-32 \\
F3D J033034.00-345110.54 & 03h30m34.00s & -34d51m10.54s & 26.97 & 0.04 & 11.6 & 1469.3 & 2.2 & imp & C-33 \\
F3D J033034.06-345109.93 & 03h30m34.06s & -34d51m09.93s & 27.35 & 0.05 & 10.5 & 1472.6 & 2.5 & PN & C-34 \\
F3D J033034.18-345109.27 & 03h30m34.18s & -34d51m09.27s & 27.91 & 0.06 & 4.4 & 1497.8 & 5.4 & PN & C-35 \\
F3D J033033.99-345108.96 & 03h30m33.99s & -34d51m08.96s & 27.72 & 0.05 & 5.9 & 1520.4 & 3.7 & PN & C-36 \\
F3D J033034.72-345108.46 & 03h30m34.72s & -34d51m08.46s & 27.07 & 0.05 & 6.8 & 1684.3 & 3.6 & PN & C-37 \\
F3D J033037.25-345107.61 & 03h30m37.25s & -34d51m07.61s & 28.58 & 0.07 & 3.6 & 1426.4 & 6.4 & PN & C-38 \\
F3D J033034.41-345107.57 & 03h30m34.41s & -34d51m07.57s & 26.94 & 0.05 & 9.6 & 1659.1 & 2.5 & PN & C-39 \\
F3D J033033.90-345107.03 & 03h30m33.90s & -34d51m07.03s & 28.07 & 0.06 & 4.6 & 1546.0 & 5.3 & PN & C-40 \\
F3D J033033.13-345106.98 & 03h30m33.13s & -34d51m06.98s & 28.47 & 0.07 & 4.1 & 1655.4 & 5.8 & PN & C-41 \\
F3D J033034.79-345106.58 & 03h30m34.79s & -34d51m06.58s & 27.64 & 0.06 & 4.5 & 1707.8 & 4.9 & PN & C-42 \\
F3D J033034.16-345106.30 & 03h30m34.16s & -34d51m06.30s & 27.7 & 0.06 & 5.5 & 1603.0 & 4.4 & PN & C-43 \\
F3D J033035.26-345106.09 & 03h30m35.26s & -34d51m06.09s & 27.73 & 0.06 & 5.3 & 1591.8 & 4.6 & PN & C-44 \\
F3D J033034.90-345106.01 & 03h30m34.90s & -34d51m06.01s & 27.65 & 0.06 & 4.6 & 1664.5 & 4.9 & PN & C-45 \\
F3D J033034.62-345105.85 & 03h30m34.62s & -34d51m05.85s & 27.58 & 0.06 & 5.2 & 1690.3 & 4.6 & PN & C-46 \\
F3D J033033.70-345105.61 & 03h30m33.70s & -34d51m05.61s & 27.66 & 0.05 & 7.1 & 1450.5 & 3.2 & PN & C-47 \\
F3D J033034.78-345103.77 & 03h30m34.78s & -34d51m03.77s & 27.9 & 0.07 & 4.3 & 1660.1 & 5.4 & PN & C-48 \\
F3D J033035.43-345103.45 & 03h30m35.43s & -34d51m03.45s & 27.96 & 0.06 & 5.1 & 1538.5 & 4.5 & PN & C-49 \\
F3D J033035.27-345103.52 & 03h30m35.27s & -34d51m03.52s & 27.74 & 0.06 & 5.7 & 1516.3 & 4.1 & PN & C-50 \\
F3D J033037.40-345102.78 & 03h30m37.40s & -34d51m02.78s & 27.28 & 0.05 & 9.5 & 1440.3 & 2.4 & PN & C-51 \\
F3D J033035.99-345102.53 & 03h30m35.99s & -34d51m02.53s & 28.52 & 0.07 & 3.7 & 1529.0 & 6.2 & PN & C-52 \\
F3D J033034.23-345102.49 & 03h30m34.23s & -34d51m02.49s & 28.37 & 0.08 & 3.1 & 1430.3 & 7.5 & PN & C-53 \\
F3D J033035.57-345058.71 & 03h30m35.57s & -34d50m58.71s & 27.52 & 0.05 & 9.1 & 1455.8 & 2.6 & PN & C-54 \\
F3D J033034.82-345058.16 & 03h30m34.82s & -34d50m58.16s & 27.99 & 0.06 & 5.2 & 1483.0 & 4.5 & PN & C-55 \\
F3D J033033.74-345056.72 & 03h30m33.74s & -34d50m56.72s & 28.54 & 0.08 & 3.4 & 1778.5 & 7.1 & PN & C-56 \\
F3D J033034.37-345056.12 & 03h30m34.37s & -34d50m56.12s & 27.33 & 0.05 & 9.7 & 1690.7 & 2.5 & PN & C-57 \\
F3D J033033.01-345054.73 & 03h30m33.01s & -34d50m54.73s & 28.74 & 0.08 & 3.3 & 1624.3 & 7.0 & PN & C-58 \\
F3D J033033.72-345054.61 & 03h30m33.72s & -34d50m54.61s & 27.67 & 0.05 & 7.8 & 1642.6 & 3.2 & PN & C-59 \\
F3D J033035.75-345054.00 & 03h30m35.75s & -34d50m54.00s & 28.31 & 0.06 & 5.0 & 1526.8 & 4.5 & PN & C-60 \\
F3D J033034.42-345053.77 & 03h30m34.42s & -34d50m53.77s & 28.49 & 0.07 & 3.8 & 1649.7 & 6.3 & PN & C-61 \\
F3D J033035.73-345049.49 & 03h30m35.73s & -34d50m49.49s & 28.08 & 0.05 & 6.1 & 1571.7 & 3.5 & PN & C-62 \\
F3D J033032.92-345044.44 & 03h30m32.92s & -34d50m44.44s & 28.82 & 0.08 & 3.2 & 1562.4 & 7.3 & PN & C-63 \\
\end{tabular}
\end{table}


==> tables/FCC083halo_fit_results_latex.txt <==
\begin{table}
\begin{tabular}{cccccccccc}
PN ID & Ra & Dec & m 5007 & mag err & A/rN & LOSV & LOSV err & label & index \\
F3D J033033.89-345106.66 & 03h30m33.89s & -34d51m06.66s & 28.27 & 0.17 & 3.6 & 1549.5 & 5.5 & PN & H-1 / C-42 \\
F3D J033033.69-345105.63 & 03h30m33.69s & -34d51m05.63s & 27.99 & 0.17 & 5.3 & 1455.7 & 3.4 & PN & H-2 / C-49 \\
F3D J033031.81-345101.88 & 03h30m31.81s & -34d51m01.88s & 28.32 & 0.17 & 5.3 & 1682.5 & 3.4 & PN & H-3 \\
F3D J033032.25-345058.51 & 03h30m32.25s & -34d50m58.51s & 28.71 & 0.17 & 3.9 & 1618.3 & 4.9 & PN & H-4 \\
F3D J033032.99-345054.71 & 03h30m32.99s & -34d50m54.71s & 28.75 & 0.17 & 3.7 & 1643.4 & 4.9 & PN & H-5 / C-61 \\
F3D J033033.72-345054.66 & 03h30m33.72s & -34d50m54.66s & 27.81 & 0.17 & 8.2 & 1651.2 & 2.3 & PN & H-6 / C-62 \\
F3D J033033.75-345056.63 & 03h30m33.75s & -34d50m56.63s & 28.44 & 0.17 & 4.4 & 1783.5 & 4.4 & PN & H-7 / C-59 \\
F3D J033031.58-345041.48 & 03h30m31.58s & -34d50m41.48s & 27.98 & 0.17 & 8.0 & 1549.0 & 2.4 & PN & H-8 \\
F3D J033029.66-345037.11 & 03h30m29.66s & -34d50m37.11s & 28.1 & 0.17 & 6.9 & 1695.5 & 2.7 & PN & H-9 \\
F3D J033030.57-345032.60 & 03h30m30.57s & -34d50m32.60s & 28.66 & 0.17 & 5.1 & 1597.1 & 3.7 & PN & H-10 \\
F3D J033033.95-345031.17 & 03h30m33.95s & -34d50m31.17s & 28.1 & 0.17 & 7.1 & 1703.1 & 2.6 & PN & H-11 \\
F3D J033031.87-345029.64 & 03h30m31.87s & -34d50m29.64s & 28.98 & 0.17 & 3.5 & 1699.2 & 5.5 & PN & H-12 \\
F3D J033032.94-345027.21 & 03h30m32.94s & -34d50m27.21s & 27.45 & 0.17 & 12.9 & 1469.7 & 1.5 & PN & H-13 \\
F3D J033033.94-345026.15 & 03h30m33.94s & -34d50m26.15s & 28.96 & 0.17 & 3.6 & 1644.8 & 5.1 & PN & H-14 \\
F3D J033034.22-345018.64 & 03h30m34.22s & -34d50m18.64s & 27.54 & 0.17 & 13.8 & 1628.5 & 1.4 & PN & H-15 \\
F3D J033032.06-345016.72 & 03h30m32.06s & -34d50m16.72s & 28.4 & 0.17 & 6.1 & 1717.4 & 3.0 & PN & H-16 \\
F3D J033033.11-345014.43 & 03h30m33.11s & -34d50m14.43s & 28.19 & 0.17 & 7.4 & 1629.6 & 2.6 & PN & H-17 \\
F3D J033034.67-345009.13 & 03h30m34.67s & -34d50m09.13s & 28.81 & 0.17 & 3.3 & 1563.8 & 5.6 & PN & H-18 \\
F3D J033032.84-345008.18 & 03h30m32.84s & -34d50m08.18s & 28.51 & 0.17 & 4.8 & 1653.0 & 4.0 & PN & H-19 \\
\end{tabular}
\end{table}


==> tables/FCC119center_fit_results_latex.txt <==
\begin{table}
\begin{tabular}{cccccccccc}
PN ID & Ra & Dec & m 5007 & mag err & A/rN & LOSV & LOSV err & label & index \\
F3D J033333.99-333429.50 & 03h33m33.99s & -33d34m29.50s & 28.49 & 0.11 & 5.1 & 1422.3 & 4.4 & PN & C-1 \\
F3D J033334.25-333428.40 & 03h33m34.25s & -33d34m28.40s & 28.73 & 0.11 & 4.4 & 1405.8 & 5.2 & PN & C-2 \\
F3D J033333.59-333428.24 & 03h33m33.59s & -33d34m28.24s & 28.25 & 0.11 & 5.8 & 1424.1 & 3.5 & PN & C-3 \\
F3D J033334.20-333425.60 & 03h33m34.20s & -33d34m25.60s & 27.55 & 0.1 & 10.6 & 1404.6 & 2.2 & PN & C-4 \\
F3D J033333.47-333423.68 & 03h33m33.47s & -33d34m23.68s & 27.8 & 0.11 & 8.2 & 1413.9 & 2.9 & PN & C-5 \\
F3D J033333.46-333421.00 & 03h33m33.46s & -33d34m21.00s & 27.05 & 0.1 & 17.4 & 1372.5 & 1.3 & PN & C-6 \\
F3D J033336.22-333419.70 & 03h33m36.22s & -33d34m19.70s & 29.13 & 0.12 & 3.3 & 1380.3 & 6.8 & PN & C-7 \\
F3D J033334.25-333418.65 & 03h33m34.25s & -33d34m18.65s & 28.45 & 0.11 & 5.4 & 1395.3 & 4.1 & PN & C-8 \\
F3D J033333.78-333416.46 & 03h33m33.78s & -33d34m16.46s & 28.3 & 0.11 & 5.9 & 1396.1 & 3.8 & PN & C-9 \\
F3D J033333.60-333414.87 & 03h33m33.60s & -33d34m14.87s & 28.63 & 0.11 & 5.2 & 1406.1 & 4.6 & PN & C-10 \\
F3D J033333.75-333410.49 & 03h33m33.75s & -33d34m10.49s & 28.26 & 0.11 & 6.9 & 1416.7 & 3.5 & PN & C-11 \\
F3D J033333.39-333401.85 & 03h33m33.39s & -33d34m01.85s & 27.51 & 0.1 & 12.7 & 1321.1 & 1.9 & PN & C-12 \\
F3D J033333.04-333401.09 & 03h33m33.04s & -33d34m01.09s & 28.4 & 0.11 & 6.7 & 1451.5 & 3.7 & PN & C-13 \\
F3D J033333.91-333355.83 & 03h33m33.91s & -33d33m55.83s & 28.62 & 0.11 & 5.1 & 1386.5 & 4.4 & PN & C-14 \\
\end{tabular}
\end{table}


==> tables/FCC143center_fit_results_latex.txt <==
\begin{table}
\begin{tabular}{cccccccccc}
PN ID & Ra & Dec & m 5007 & mag err & A/rN & LOSV & LOSV err & label & index \\
F3D J033459.59-351037.82 & 03h34m59.59s & -35d10m37.82s & 28.62 & 0.12 & 4.6 & 1411.0 & 5.3 & PN & C-1 \\
F3D J033500.38-351028.14 & 03h35m00.38s & -35d10m28.14s & 28.51 & 0.11 & 5.4 & 1373.7 & 4.4 & PN & C-2 \\
F3D J033459.59-351023.80 & 03h34m59.59s & -35d10m23.80s & 27.59 & 0.11 & 10.0 & 1421.3 & 2.4 & PN & C-3 \\
F3D J033459.44-351017.64 & 03h34m59.44s & -35d10m17.64s & 27.66 & 0.11 & 5.9 & 1429.8 & 4.0 & PN & C-4 \\
F3D J033459.54-351015.81 & 03h34m59.54s & -35d10m15.81s & 27.95 & 0.11 & 4.9 & 1286.8 & 4.9 & PN & C-5 \\
F3D J033459.93-351014.39 & 03h34m59.93s & -35d10m14.39s & 28.82 & 0.12 & 3.5 & 1381.2 & 6.7 & PN & C-6 \\
F3D J033459.62-351014.51 & 03h34m59.62s & -35d10m14.51s & 28.15 & 0.11 & 4.9 & 1332.3 & 4.7 & PN & C-7 \\
F3D J033458.15-351012.12 & 03h34m58.15s & -35d10m12.12s & 28.34 & 0.11 & 5.3 & 1358.7 & 4.5 & PN & C-8 \\
F3D J033459.78-351012.00 & 03h34m59.78s & -35d10m12.00s & 28.24 & 0.11 & 5.2 & 1310.9 & 4.7 & PN & C-9 \\
F3D J033458.78-351011.16 & 03h34m58.78s & -35d10m11.16s & 28.34 & 0.12 & 3.6 & 1338.0 & 6.7 & PN & C-10 \\
F3D J033458.23-351010.62 & 03h34m58.23s & -35d10m10.62s & 27.91 & 0.11 & 7.8 & 1308.7 & 3.2 & PN & C-11 \\
F3D J033500.10-351005.51 & 03h35m00.10s & -35d10m05.51s & 28.25 & 0.11 & 6.5 & 1421.2 & 3.8 & PN & C-12 \\
F3D J033502.16-351003.53 & 03h35m02.16s & -35d10m03.53s & 28.45 & 0.11 & 5.6 & 1377.8 & 4.4 & PN & C-13 \\
\end{tabular}
\end{table}


==> tables/FCC147center_fit_results_latex.txt <==
\begin{table}
\begin{tabular}{cccccccccc}
PN ID & Ra & Dec & m 5007 & mag err & A/rN & LOSV & LOSV err & label & index \\
F3D J033518.34-351358.57 & 03h35m18.34s & -35d13m58.57s & 27.31 & 0.12 & 9.6 & 1474.0 & 2.1 & PN & C-1 \\
F3D J033514.46-351357.49 & 03h35m14.46s & -35d13m57.49s & 27.94 & 0.13 & 4.1 & 1450.1 & 4.8 & PN & C-2 \\
F3D J033518.09-351356.87 & 03h35m18.09s & -35d13m56.87s & 27.9 & 0.12 & 5.2 & 1453.2 & 4.1 & PN & C-3 \\
F3D J033517.40-351356.81 & 03h35m17.40s & -35d13m56.81s & 27.39 & 0.12 & 8.5 & 1138.6 & 2.5 & PN & C-4 \\
F3D J033517.10-351355.28 & 03h35m17.10s & -35d13m55.28s & 27.95 & 0.12 & 5.1 & 1334.3 & 4.0 & PN & C-5 \\
F3D J033518.43-351354.18 & 03h35m18.43s & -35d13m54.18s & 27.98 & 0.12 & 5.3 & 1300.3 & 3.7 & PN & C-6 \\
F3D J033516.29-351351.87 & 03h35m16.29s & -35d13m51.87s & 27.87 & 0.12 & 4.7 & 1409.6 & 4.2 & PN & C-7 \\
F3D J033517.30-351351.55 & 03h35m17.30s & -35d13m51.55s & 27.91 & 0.13 & 4.6 & 1278.3 & 4.5 & PN & C-8 \\
F3D J033516.60-351350.24 & 03h35m16.60s & -35d13m50.24s & 28.09 & 0.13 & 3.5 & 1399.2 & 5.8 & PN & C-9 \\
F3D J033515.14-351350.84 & 03h35m15.14s & -35d13m50.84s & 28.15 & 0.12 & 4.6 & 1396.8 & 4.4 & PN & C-10 \\
F3D J033517.76-351350.03 & 03h35m17.76s & -35d13m50.03s & 28.21 & 0.13 & 3.8 & 1331.3 & 5.2 & PN & C-11 \\
F3D J033514.74-351350.25 & 03h35m14.74s & -35d13m50.25s & 27.82 & 0.12 & 6.4 & 1300.4 & 3.3 & PN & C-12 \\
F3D J033515.56-351349.69 & 03h35m15.56s & -35d13m49.69s & 28.38 & 0.13 & 3.1 & 1424.0 & 6.3 & PN & C-13 \\
F3D J033516.68-351348.93 & 03h35m16.68s & -35d13m48.93s & 27.87 & 0.13 & 4.6 & 1304.7 & 4.3 & PN & C-14 \\
F3D J033516.98-351347.64 & 03h35m16.98s & -35d13m47.64s & 27.35 & 0.12 & 7.0 & 1278.1 & 2.9 & PN & C-15 \\
F3D J033515.36-351347.72 & 03h35m15.36s & -35d13m47.72s & 27.28 & 0.12 & 9.3 & 1336.5 & 2.2 & PN & C-16 \\
F3D J033516.23-351346.87 & 03h35m16.23s & -35d13m46.87s & 27.56 & 0.12 & 5.2 & 1371.4 & 3.9 & PN & C-17 \\
F3D J033518.57-351345.04 & 03h35m18.57s & -35d13m45.04s & 28.35 & 0.13 & 3.7 & 1356.6 & 5.6 & PN & C-18 \\
F3D J033516.54-351345.08 & 03h35m16.54s & -35d13m45.08s & 27.69 & 0.13 & 4.1 & 1380.0 & 4.9 & PN & C-19 \\
F3D J033516.45-351344.84 & 03h35m16.45s & -35d13m44.84s & 27.84 & 0.13 & 3.7 & 1474.8 & 5.6 & PN & C-20 \\
F3D J033519.05-351343.99 & 03h35m19.05s & -35d13m43.99s & 28.25 & 0.13 & 4.3 & 1304.1 & 4.8 & PN & C-21 \\
F3D J033515.61-351346.65 & 03h35m15.61s & -35d13m46.65s & 27.65 & 0.12 & 6.0 & 1283.7 & 3.5 & PN & C-22 \\
F3D J033515.59-351345.34 & 03h35m15.59s & -35d13m45.34s & 27.46 & 0.12 & 6.6 & 1304.1 & 3.2 & PN & C-23 \\
F3D J033515.69-351344.38 & 03h35m15.69s & -35d13m44.38s & 27.82 & 0.12 & 4.6 & 1353.8 & 4.3 & PN & C-24 \\
F3D J033514.96-351343.72 & 03h35m14.96s & -35d13m43.72s & 28.21 & 0.13 & 4.0 & 1346.1 & 5.0 & PN & C-25 \\
F3D J033517.94-351343.80 & 03h35m17.94s & -35d13m43.80s & 27.67 & 0.12 & 5.7 & 1372.1 & 3.4 & PN & C-26 \\
F3D J033517.13-351343.66 & 03h35m17.13s & -35d13m43.66s & 27.87 & 0.13 & 3.7 & 1314.7 & 5.2 & PN & C-27 \\
F3D J033517.21-351342.85 & 03h35m17.21s & -35d13m42.85s & 28.0 & 0.13 & 3.4 & 1380.3 & 6.2 & PN & C-28 \\
F3D J033516.94-351343.11 & 03h35m16.94s & -35d13m43.11s & 27.71 & 0.12 & 4.1 & 1465.8 & 4.9 & PN & C-29 \\
F3D J033514.84-351343.06 & 03h35m14.84s & -35d13m43.06s & 28.06 & 0.12 & 4.6 & 1375.2 & 4.4 & PN & C-30 \\
F3D J033515.63-351342.47 & 03h35m15.63s & -35d13m42.47s & 28.27 & 0.13 & 3.1 & 1240.3 & 6.3 & PN & C-31 \\
F3D J033516.98-351341.31 & 03h35m16.98s & -35d13m41.31s & 27.85 & 0.13 & 3.2 & 1377.9 & 6.3 & PN & C-32 \\
F3D J033517.27-351340.95 & 03h35m17.27s & -35d13m40.95s & 27.89 & 0.13 & 3.3 & 1425.6 & 6.0 & PN & C-33 \\
F3D J033516.03-351340.89 & 03h35m16.03s & -35d13m40.89s & 27.89 & 0.13 & 3.7 & 1300.7 & 5.4 & PN & C-34 \\
F3D J033516.81-351339.81 & 03h35m16.81s & -35d13m39.81s & 27.46 & 0.13 & 3.6 & 1443.4 & 5.6 & PN & C-35 \\
F3D J033516.58-351339.57 & 03h35m16.58s & -35d13m39.57s & 27.02 & 0.12 & 5.1 & 1320.0 & 4.1 & PN & C-36 \\
F3D J033516.43-351339.55 & 03h35m16.43s & -35d13m39.55s & 27.49 & 0.13 & 3.8 & 1298.1 & 5.4 & PN & C-37 \\
F3D J033516.90-351337.96 & 03h35m16.90s & -35d13m37.96s & 27.5 & 0.13 & 3.2 & 1293.9 & 6.3 & PN & C-38 \\
F3D J033514.93-351337.60 & 03h35m14.93s & -35d13m37.60s & 27.98 & 0.12 & 4.9 & 1197.2 & 4.3 & PN & C-39 \\
F3D J033517.39-351339.06 & 03h35m17.39s & -35d13m39.06s & 26.93 & 0.12 & 7.8 & 1250.5 & 2.6 & PN & C-40 \\
F3D J033517.32-351338.18 & 03h35m17.32s & -35d13m38.18s & 26.89 & 0.12 & 8.1 & 1229.2 & 2.5 & PN & C-41 \\
F3D J033516.19-351337.88 & 03h35m16.19s & -35d13m37.88s & 27.14 & 0.12 & 4.9 & 1348.9 & 4.3 & PN & C-42 \\
F3D J033518.53-351337.03 & 03h35m18.53s & -35d13m37.03s & 28.4 & 0.13 & 3.6 & 1480.7 & 5.6 & PN & C-43 \\
F3D J033515.94-351336.90 & 03h35m15.94s & -35d13m36.90s & 27.68 & 0.12 & 3.9 & 1352.7 & 5.1 & PN & C-44 \\
F3D J033517.90-351335.23 & 03h35m17.90s & -35d13m35.23s & 27.62 & 0.12 & 5.2 & 1350.9 & 3.8 & PN & C-45 \\
F3D J033516.20-351335.13 & 03h35m16.20s & -35d13m35.13s & 27.04 & 0.12 & 5.5 & 1305.6 & 4.1 & PN & C-46 \\
F3D J033517.22-351334.64 & 03h35m17.22s & -35d13m34.64s & 27.5 & 0.13 & 4.0 & 1521.8 & 5.0 & PN & C-47 \\
F3D J033517.00-351333.63 & 03h35m17.00s & -35d13m33.63s & 27.37 & 0.13 & 3.8 & 1237.6 & 5.6 & PN & C-48 \\
F3D J033515.15-351333.59 & 03h35m15.15s & -35d13m33.59s & 28.32 & 0.13 & 3.0 & 1254.6 & 6.5 & PN & C-49 \\
F3D J033517.58-351332.72 & 03h35m17.58s & -35d13m32.72s & 27.6 & 0.12 & 5.0 & 1122.0 & 4.1 & PN & C-50 \\
F3D J033515.82-351334.59 & 03h35m15.82s & -35d13m34.59s & 27.26 & 0.12 & 5.7 & 1295.2 & 3.6 & PN & C-51 \\
F3D J033515.92-351333.48 & 03h35m15.92s & -35d13m33.48s & 27.52 & 0.13 & 4.2 & 1120.2 & 4.9 & PN & C-52 \\
F3D J033515.74-351332.74 & 03h35m15.74s & -35d13m32.74s & 27.39 & 0.12 & 5.3 & 1347.6 & 3.8 & PN & C-53 \\
F3D J033515.29-351332.34 & 03h35m15.29s & -35d13m32.34s & 28.04 & 0.13 & 3.9 & 1308.5 & 5.2 & PN & C-54 \\
F3D J033517.07-351331.94 & 03h35m17.07s & -35d13m31.94s & 26.97 & 0.12 & 6.4 & 1192.3 & 3.1 & PN & C-55 \\
F3D J033516.18-351332.36 & 03h35m16.18s & -35d13m32.36s & 27.09 & 0.12 & 4.7 & 1412.3 & 4.3 & PN & C-56 \\
F3D J033516.25-351331.19 & 03h35m16.25s & -35d13m31.19s & 27.43 & 0.13 & 3.6 & 1239.8 & 5.6 & PN & C-57 \\
F3D J033516.03-351331.05 & 03h35m16.03s & -35d13m31.05s & 27.61 & 0.13 & 3.7 & 1223.1 & 5.4 & PN & C-58 \\
F3D J033516.81-351330.20 & 03h35m16.81s & -35d13m30.20s & 27.64 & 0.13 & 3.1 & 1279.6 & 6.4 & PN & C-59 \\
F3D J033517.10-351329.90 & 03h35m17.10s & -35d13m29.90s & 27.56 & 0.13 & 4.1 & 1174.7 & 5.1 & PN & C-60 \\
F3D J033516.60-351329.83 & 03h35m16.60s & -35d13m29.83s & 27.38 & 0.13 & 3.8 & 1260.3 & 5.4 & PN & C-61 \\
F3D J033518.31-351329.54 & 03h35m18.31s & -35d13m29.54s & 28.43 & 0.13 & 3.2 & 1469.1 & 6.1 & PN & C-62 \\
F3D J033516.01-351329.41 & 03h35m16.01s & -35d13m29.41s & 27.46 & 0.12 & 4.7 & 1361.2 & 4.3 & PN & C-63 \\
F3D J033517.97-351329.36 & 03h35m17.97s & -35d13m29.36s & 27.3 & 0.12 & 8.3 & 1358.3 & 2.4 & PN & C-64 \\
F3D J033516.97-351329.38 & 03h35m16.97s & -35d13m29.38s & 27.79 & 0.13 & 3.2 & 1321.1 & 6.0 & PN & C-65 \\
F3D J033516.22-351328.82 & 03h35m16.22s & -35d13m28.82s & 27.69 & 0.13 & 3.5 & 1244.4 & 5.8 & PN & C-66 \\
F3D J033516.33-351330.13 & 03h35m16.33s & -35d13m30.13s & 27.14 & 0.12 & 4.9 & 1252.2 & 4.2 & PN & C-67 \\
F3D J033516.33-351328.87 & 03h35m16.33s & -35d13m28.87s & 27.2 & 0.12 & 5.0 & 1237.7 & 4.0 & PN & C-68 \\
F3D J033515.23-351328.59 & 03h35m15.23s & -35d13m28.59s & 28.36 & 0.13 & 3.2 & 1266.9 & 6.2 & PN & C-69 \\
F3D J033516.77-351328.27 & 03h35m16.77s & -35d13m28.27s & 27.45 & 0.13 & 4.1 & 1178.3 & 4.9 & PN & C-70 \\
F3D J033516.17-351327.66 & 03h35m16.17s & -35d13m27.66s & 27.78 & 0.13 & 3.5 & 1216.2 & 5.8 & PN & C-71 \\
F3D J033515.83-351327.15 & 03h35m15.83s & -35d13m27.15s & 27.87 & 0.13 & 3.9 & 1277.1 & 5.4 & PN & C-72 \\
F3D J033515.62-351327.37 & 03h35m15.62s & -35d13m27.37s & 27.74 & 0.12 & 4.5 & 1390.2 & 4.5 & PN & C-73 \\
F3D J033516.50-351327.74 & 03h35m16.50s & -35d13m27.74s & 27.45 & 0.13 & 4.3 & 1402.5 & 4.7 & PN & C-74 \\
F3D J033516.38-351326.36 & 03h35m16.38s & -35d13m26.36s & 27.23 & 0.12 & 5.9 & 1213.0 & 3.4 & PN & C-75 \\
F3D J033516.92-351325.60 & 03h35m16.92s & -35d13m25.60s & 28.06 & 0.13 & 3.1 & 1355.9 & 6.4 & PN & C-76 \\
F3D J033516.26-351324.45 & 03h35m16.26s & -35d13m24.45s & 27.62 & 0.13 & 4.6 & 1109.7 & 4.4 & PN & C-77 \\
F3D J033515.22-351324.76 & 03h35m15.22s & -35d13m24.76s & 27.84 & 0.12 & 5.1 & 1428.3 & 3.9 & PN & C-78 \\
F3D J033516.84-351324.06 & 03h35m16.84s & -35d13m24.06s & 27.27 & 0.12 & 6.4 & 1231.8 & 3.0 & PN & C-79 \\
F3D J033517.04-351323.54 & 03h35m17.04s & -35d13m23.54s & 27.81 & 0.13 & 4.5 & 1332.7 & 4.5 & PN & C-80 \\
F3D J033516.38-351322.73 & 03h35m16.38s & -35d13m22.73s & 28.15 & 0.13 & 3.1 & 1312.8 & 6.5 & PN & C-81 \\
F3D J033515.39-351323.61 & 03h35m15.39s & -35d13m23.61s & 27.59 & 0.12 & 6.4 & 1336.9 & 3.2 & PN & C-82 \\
F3D J033516.94-351321.10 & 03h35m16.94s & -35d13m21.10s & 27.81 & 0.13 & 4.6 & 1315.5 & 4.3 & PN & C-83 \\
F3D J033516.84-351320.22 & 03h35m16.84s & -35d13m20.22s & 28.01 & 0.13 & 4.0 & 1431.6 & 5.0 & PN & C-84 \\
F3D J033516.58-351320.15 & 03h35m16.58s & -35d13m20.15s & 28.21 & 0.13 & 3.3 & 1296.8 & 6.1 & PN & C-85 \\
F3D J033517.22-351317.84 & 03h35m17.22s & -35d13m17.84s & 27.64 & 0.12 & 6.1 & 1420.9 & 3.4 & PN & C-86 \\
F3D J033517.22-351316.26 & 03h35m17.22s & -35d13m16.26s & 28.51 & 0.13 & 3.1 & 1311.9 & 6.5 & PN & C-87 \\
F3D J033517.65-351315.08 & 03h35m17.65s & -35d13m15.08s & 28.19 & 0.13 & 4.0 & 1481.0 & 5.0 & PN & C-88 \\
F3D J033516.84-351313.09 & 03h35m16.84s & -35d13m13.09s & 28.51 & 0.13 & 3.1 & 1256.9 & 6.7 & PN & C-89 \\
F3D J033516.43-351313.38 & 03h35m16.43s & -35d13m13.38s & 28.28 & 0.13 & 3.8 & 1415.7 & 5.2 & PN & C-90 \\
F3D J033516.37-351313.43 & 03h35m16.37s & -35d13m13.43s & 28.36 & 0.12 & 3.8 & 1435.3 & 5.4 & PN & C-91 \\
F3D J033516.50-351312.87 & 03h35m16.50s & -35d13m12.87s & 28.34 & 0.13 & 3.5 & 1278.6 & 5.5 & PN & C-92 \\
F3D J033514.82-351312.33 & 03h35m14.82s & -35d13m12.33s & 28.31 & 0.13 & 4.1 & 1287.0 & 4.9 & PN & C-93 \\
F3D J033515.97-351311.71 & 03h35m15.97s & -35d13m11.71s & 27.53 & 0.12 & 7.9 & 1389.8 & 2.7 & PN & C-94 \\
F3D J033515.65-351310.52 & 03h35m15.65s & -35d13m10.52s & 27.94 & 0.12 & 5.6 & 1304.9 & 3.5 & PN & C-95 \\
F3D J033515.28-351310.37 & 03h35m15.28s & -35d13m10.37s & 28.49 & 0.13 & 3.6 & 1328.7 & 5.6 & PN & C-96 \\
F3D J033518.79-351307.73 & 03h35m18.79s & -35d13m07.73s & 27.8 & 0.12 & 6.9 & 1403.8 & 2.9 & PN & C-97 \\
F3D J033515.82-351304.17 & 03h35m15.82s & -35d13m04.17s & 28.45 & 0.13 & 3.7 & 1314.1 & 5.5 & PN & C-98 \\
\end{tabular}
\end{table}


==> tables/FCC147halo_fit_results_latex.txt <==
\begin{table}
\begin{tabular}{cccccccccc}
PN ID & Ra & Dec & m 5007 & mag err & A/rN & LOSV & LOSV err & label & index \\
F3D J033521.67-351320.54 & 03h35m21.67s & -35d13m20.54s & 28.67 & 0.08 & 3.2 & 1302.6 & 7.4 & PN & H-1 \\
F3D J033518.85-351317.88 & 03h35m18.85s & -35d13m17.88s & 28.79 & 0.06 & 5.1 & 1408.6 & 5.4 & PN & H-2 \\
F3D J033518.26-351317.85 & 03h35m18.26s & -35d13m17.85s & 28.51 & 0.06 & 5.3 & 1233.4 & 4.9 & PN & H-3 \\
F3D J033521.61-351313.18 & 03h35m21.61s & -35d13m13.18s & 28.68 & 0.05 & 6.6 & 1371.7 & 4.1 & PN & H-4 \\
F3D J033520.37-351312.22 & 03h35m20.37s & -35d13m12.22s & 28.84 & 0.06 & 5.3 & 1484.2 & 5.0 & PN & H-5 \\
F3D J033521.54-351310.17 & 03h35m21.54s & -35d13m10.17s & 29.26 & 0.07 & 3.9 & 1443.1 & 6.8 & PN & H-6 \\
F3D J033518.79-351307.82 & 03h35m18.79s & -35d13m07.82s & 27.81 & 0.03 & 14.8 & 1423.7 & 1.9 & PN & H-7 \\
F3D J033519.50-351304.07 & 03h35m19.50s & -35d13m04.07s & 27.45 & 0.03 & 20.5 & 1363.7 & 1.3 & PN & H-8 \\
F3D J033519.98-351301.35 & 03h35m19.98s & -35d13m01.35s & 28.34 & 0.05 & 8.3 & 1360.4 & 3.7 & PN & H-9 \\
F3D J033521.07-351257.14 & 03h35m21.07s & -35d12m57.14s & 29.04 & 0.06 & 4.8 & 1418.2 & 5.7 & PN & H-10 \\
F3D J033520.71-351246.30 & 03h35m20.71s & -35d12m46.30s & 29.3 & 0.07 & 4.1 & 1254.2 & 6.7 & PN & H-11 \\
F3D J033519.97-351237.11 & 03h35m19.97s & -35d12m37.11s & 28.42 & 0.05 & 7.9 & 1186.8 & 3.6 & PN & H-12 \\
F3D J033519.95-351223.85 & 03h35m19.95s & -35d12m23.85s & 29.3 & 0.09 & 3.6 & 1321.1 & 8.4 & PN & H-13 \\
\end{tabular}
\end{table}


==> tables/FCC148center_fit_results_latex.txt <==
\begin{table}
\begin{tabular}{cccccccccc}
PN ID & Ra & Dec & m 5007 & mag err & A/rN & LOSV & LOSV err & label & index \\
F3D J033516.06-351625.71 & 03h35m16.06s & -35d16m25.71s & 28.73 & 0.07 & 4.8 & 702.2 & 5.3 & interl & C-1 \\
F3D J033516.31-351617.06 & 03h35m16.31s & -35d16m17.06s & 28.75 & 0.07 & 4.4 & 722.1 & 5.7 & PN & C-2 \\
F3D J033516.83-351609.19 & 03h35m16.83s & -35d16m09.19s & 28.15 & 0.05 & 6.7 & 721.8 & 3.8 & PN & C-3 \\
F3D J033516.22-351608.86 & 03h35m16.22s & -35d16m08.86s & 28.58 & 0.07 & 4.2 & 779.8 & 6.1 & PN & C-4 \\
F3D J033514.34-351608.59 & 03h35m14.34s & -35d16m08.59s & 28.78 & 0.07 & 4.2 & 719.0 & 5.9 & PN & C-5 \\
F3D J033514.24-351605.91 & 03h35m14.24s & -35d16m05.91s & 28.56 & 0.07 & 4.7 & 727.1 & 5.2 & PN & C-6 \\
F3D J033517.79-351605.80 & 03h35m17.79s & -35d16m05.80s & 28.21 & 0.06 & 5.6 & 793.8 & 4.4 & PN & C-7 \\
F3D J033516.92-351605.37 & 03h35m16.92s & -35d16m05.37s & 27.53 & 0.05 & 9.8 & 753.8 & 2.5 & PN & C-8 \\
F3D J033516.58-351604.74 & 03h35m16.58s & -35d16m04.74s & 28.07 & 0.06 & 5.7 & 802.3 & 4.2 & PN & C-9 \\
F3D J033516.37-351604.87 & 03h35m16.37s & -35d16m04.87s & 27.71 & 0.05 & 8.4 & 771.3 & 3.1 & PN & C-10 \\
F3D J033514.63-351603.82 & 03h35m14.63s & -35d16m03.82s & 28.31 & 0.06 & 5.6 & 703.2 & 4.6 & PN & C-11 \\
F3D J033518.52-351603.70 & 03h35m18.52s & -35d16m03.70s & 28.12 & 0.06 & 6.1 & 770.9 & 4.4 & PN & C-12 \\
F3D J033516.21-351603.45 & 03h35m16.21s & -35d16m03.45s & 27.88 & 0.05 & 6.6 & 757.8 & 4.0 & PN & C-13 \\
F3D J033518.41-351603.33 & 03h35m18.41s & -35d16m03.33s & 27.66 & 0.05 & 9.1 & 802.6 & 2.9 & PN & C-14 \\
F3D J033516.94-351602.52 & 03h35m16.94s & -35d16m02.52s & 28.18 & 0.06 & 4.8 & 740.0 & 5.3 & PN & C-15 \\
F3D J033518.23-351601.53 & 03h35m18.23s & -35d16m01.53s & 27.74 & 0.05 & 8.4 & 740.3 & 3.2 & PN & C-16 \\
F3D J033517.43-351601.21 & 03h35m17.43s & -35d16m01.21s & 27.98 & 0.06 & 5.0 & 822.1 & 4.9 & PN & C-17 \\
F3D J033517.91-351600.65 & 03h35m17.91s & -35d16m00.65s & 28.28 & 0.07 & 4.7 & 840.4 & 5.4 & PN & C-18 \\
F3D J033517.22-351600.51 & 03h35m17.22s & -35d16m00.51s & 27.65 & 0.06 & 6.3 & 802.5 & 4.1 & PN & C-19 \\
F3D J033518.16-351559.95 & 03h35m18.16s & -35d15m59.95s & 27.97 & 0.06 & 6.0 & 847.3 & 4.4 & PN & C-20 \\
F3D J033517.53-351559.59 & 03h35m17.53s & -35d15m59.59s & 27.91 & 0.06 & 5.1 & 781.0 & 5.1 & PN & C-21 \\
F3D J033516.35-351559.78 & 03h35m16.35s & -35d15m59.78s & 27.3 & 0.05 & 8.3 & 709.5 & 3.0 & PN & C-22 \\
F3D J033514.59-351557.88 & 03h35m14.59s & -35d15m57.88s & 27.99 & 0.05 & 6.8 & 705.5 & 3.8 & PN & C-23 \\
F3D J033514.16-351558.04 & 03h35m14.16s & -35d15m58.04s & 28.09 & 0.05 & 7.0 & 667.9 & 3.7 & PN & C-24 \\
F3D J033515.74-351557.43 & 03h35m15.74s & -35d15m57.43s & 27.81 & 0.05 & 6.5 & 685.6 & 3.9 & PN & C-25 \\
F3D J033517.60-351556.59 & 03h35m17.60s & -35d15m56.59s & 27.91 & 0.06 & 5.2 & 776.5 & 4.7 & PN & C-26 \\
F3D J033517.12-351556.53 & 03h35m17.12s & -35d15m56.53s & 27.02 & 0.05 & 8.1 & 781.2 & 3.2 & PN & C-27 \\
F3D J033513.73-351556.33 & 03h35m13.73s & -35d15m56.33s & 28.23 & 0.05 & 6.5 & 701.1 & 3.7 & PN & C-28 \\
F3D J033516.45-351556.91 & 03h35m16.45s & -35d15m56.91s & 27.25 & 0.05 & 7.1 & 761.7 & 3.8 & PN & C-29 \\
F3D J033516.37-351556.02 & 03h35m16.37s & -35d15m56.02s & 27.2 & 0.05 & 8.5 & 808.3 & 3.0 & PN & C-30 \\
F3D J033513.93-351555.97 & 03h35m13.93s & -35d15m55.97s & 28.37 & 0.06 & 5.7 & 702.6 & 4.4 & PN & C-31 \\
F3D J033517.38-351555.28 & 03h35m17.38s & -35d15m55.28s & 28.06 & 0.07 & 4.1 & 756.4 & 6.1 & PN & C-32 \\
F3D J033516.04-351554.62 & 03h35m16.04s & -35d15m54.62s & 28.12 & 0.07 & 4.6 & 754.9 & 5.6 & PN & C-33 \\
F3D J033514.81-351554.51 & 03h35m14.81s & -35d15m54.51s & 28.34 & 0.07 & 4.5 & 658.6 & 5.4 & PN & C-34 \\
F3D J033517.03-351553.72 & 03h35m17.03s & -35d15m53.72s & 27.1 & 0.05 & 8.4 & 779.8 & 3.0 & PN & C-35 \\
F3D J033515.90-351553.48 & 03h35m15.90s & -35d15m53.48s & 27.98 & 0.06 & 5.5 & 783.5 & 4.6 & PN & C-36 \\
F3D J033516.68-351551.53 & 03h35m16.68s & -35d15m51.53s & 28.02 & 0.06 & 5.0 & 777.8 & 5.1 & PN & C-37 \\
F3D J033516.07-351551.70 & 03h35m16.07s & -35d15m51.70s & 27.7 & 0.05 & 7.4 & 701.7 & 3.6 & PN & C-38 \\
F3D J033515.61-351551.35 & 03h35m15.61s & -35d15m51.35s & 27.98 & 0.06 & 5.8 & 803.3 & 4.1 & PN & C-39 \\
F3D J033514.83-351551.18 & 03h35m14.83s & -35d15m51.18s & 28.49 & 0.07 & 4.1 & 709.6 & 5.8 & PN & C-40 \\
F3D J033518.28-351550.97 & 03h35m18.28s & -35d15m50.97s & 27.32 & 0.04 & 12.1 & 892.8 & 2.1 & PN & C-41 \\
F3D J033518.59-351549.88 & 03h35m18.59s & -35d15m49.88s & 28.2 & 0.06 & 5.9 & 879.8 & 4.5 & PN & C-42 \\
F3D J033516.72-351549.51 & 03h35m16.72s & -35d15m49.51s & 28.01 & 0.06 & 5.6 & 738.0 & 4.5 & PN & C-43 \\
F3D J033516.49-351549.56 & 03h35m16.49s & -35d15m49.56s & 28.33 & 0.07 & 4.2 & 716.7 & 5.9 & PN & C-44 \\
F3D J033513.84-351549.58 & 03h35m13.84s & -35d15m49.58s & 27.89 & 0.05 & 8.7 & 651.1 & 2.8 & PN & C-45 \\
F3D J033515.33-351547.71 & 03h35m15.33s & -35d15m47.71s & 28.03 & 0.05 & 7.0 & 802.2 & 3.6 & PN & C-46 \\
F3D J033516.92-351546.63 & 03h35m16.92s & -35d15m46.63s & 28.12 & 0.05 & 6.5 & 749.6 & 3.9 & PN & C-47 \\
F3D J033518.10-351545.94 & 03h35m18.10s & -35d15m45.94s & 28.72 & 0.07 & 3.9 & 792.2 & 6.5 & PN & C-48 \\
F3D J033516.46-351545.98 & 03h35m16.46s & -35d15m45.98s & 28.27 & 0.06 & 5.2 & 767.8 & 4.8 & PN & C-49 \\
F3D J033515.64-351545.06 & 03h35m15.64s & -35d15m45.06s & 28.53 & 0.06 & 4.9 & 736.5 & 5.2 & PN & C-50 \\
F3D J033517.79-351545.03 & 03h35m17.79s & -35d15m45.03s & 27.21 & 0.04 & 16.3 & 783.5 & 1.6 & PN & C-51 \\
F3D J033516.10-351544.06 & 03h35m16.10s & -35d15m44.06s & 27.38 & 0.04 & 12.4 & 693.5 & 2.1 & PN & C-52 \\
F3D J033513.80-351543.36 & 03h35m13.80s & -35d15m43.36s & 28.11 & 0.05 & 7.2 & 713.7 & 3.7 & PN & C-53 \\
F3D J033515.36-351542.17 & 03h35m15.36s & -35d15m42.17s & 28.24 & 0.06 & 6.4 & 719.4 & 3.9 & PN & C-54 \\
F3D J033515.73-351541.45 & 03h35m15.73s & -35d15m41.45s & 28.38 & 0.06 & 5.6 & 663.7 & 4.8 & PN & C-55 \\
F3D J033514.90-351540.82 & 03h35m14.90s & -35d15m40.82s & 28.25 & 0.05 & 7.1 & 667.0 & 3.6 & PN & C-56 \\
F3D J033515.05-351539.28 & 03h35m15.05s & -35d15m39.28s & 29.02 & 0.08 & 3.5 & 734.5 & 7.0 & PN & C-57 \\
F3D J033515.72-351528.65 & 03h35m15.72s & -35d15m28.65s & 28.73 & 0.07 & 4.6 & 740.8 & 5.7 & PN & C-58 \\
\end{tabular}
\end{table}


==> tables/FCC148halo_fit_results_latex.txt <==
\begin{table}
\begin{tabular}{cccccccccc}
PN ID & Ra & Dec & m 5007 & mag err & A/rN & LOSV & LOSV err & label & index \\
F3D J033514.23-351605.92 & 03h35m14.23s & -35d16m05.92s & 28.66 & 0.05 & 5.6 & 698.6 & 4.4 & PN & H-1 / C-6 \\
F3D J033512.77-351605.06 & 03h35m12.77s & -35d16m05.06s & 27.64 & 0.03 & 16.1 & 689.5 & 1.5 & PN & H-2 \\
F3D J033514.63-351604.00 & 03h35m14.63s & -35d16m04.00s & 28.25 & 0.05 & 5.0 & 695.6 & 4.3 & PN & H-3 / C-11 \\
F3D J033511.55-351602.42 & 03h35m11.55s & -35d16m02.42s & 28.06 & 0.03 & 10.8 & 682.2 & 2.2 & PN & H-4 \\
F3D J033511.91-351601.73 & 03h35m11.91s & -35d16m01.73s & 27.68 & 0.03 & 16.2 & 663.9 & 1.5 & PN & H-5 \\
F3D J033512.46-351600.84 & 03h35m12.46s & -35d16m00.84s & 27.24 & 0.03 & 23.6 & 701.1 & 1.0 & PN & H-6 \\
F3D J033515.20-351559.59 & 03h35m15.20s & -35d15m59.59s & 27.33 & 0.05 & 5.3 & 665.5 & 4.6 & PN & H-7 \\
F3D J033513.01-351559.36 & 03h35m13.01s & -35d15m59.36s & 29.02 & 0.07 & 4.0 & 744.2 & 6.1 & PN & H-8 \\
F3D J033514.93-351558.19 & 03h35m14.93s & -35d15m58.19s & 28.68 & 0.06 & 3.9 & 700.3 & 5.7 & PN & H-9 \\
F3D J033514.16-351558.23 & 03h35m14.16s & -35d15m58.23s & 28.28 & 0.04 & 8.4 & 667.4 & 3.0 & PN & H-10 / C-24 \\
F3D J033514.59-351557.85 & 03h35m14.59s & -35d15m57.85s & 28.45 & 0.05 & 6.1 & 735.6 & 4.1 & PN & H-11 / C-23 \\
F3D J033513.73-351556.43 & 03h35m13.73s & -35d15m56.43s & 28.46 & 0.04 & 6.8 & 713.6 & 3.6 & PN & H-12 / C-28 \\
F3D J033513.93-351556.04 & 03h35m13.93s & -35d15m56.04s & 28.36 & 0.04 & 7.4 & 715.9 & 3.2 & PN & H-13 / C-31 \\
F3D J033514.82-351554.33 & 03h35m14.82s & -35d15m54.33s & 28.67 & 0.06 & 4.4 & 653.4 & 5.4 & PN & H-14 / C-34 \\
F3D J033513.85-351549.59 & 03h35m13.85s & -35d15m49.59s & 27.92 & 0.03 & 11.4 & 658.3 & 2.2 & PN & H-15 / C-45 \\
F3D J033513.80-351543.41 & 03h35m13.80s & -35d15m43.41s & 28.11 & 0.04 & 9.1 & 713.6 & 2.6 & PN & H-16 / C-53 \\
\end{tabular}
\end{table}


==> tables/FCC153center_fit_results_latex.txt <==
\begin{table}
\begin{tabular}{cccccccccc}
PN ID & Ra & Dec & m 5007 & mag err & A/rN & LOSV & LOSV err & label & index \\
F3D J033531.86-342708.14 & 03h35m31.86s & -34d27m08.14s & 28.96 & 0.08 & 4.0 & 1534.3 & 5.7 & PN & C-1 \\
F3D J033530.69-342704.31 & 03h35m30.69s & -34d27m04.31s & 27.6 & 0.05 & 12.9 & 1566.7 & 1.9 & PN & C-2 \\
F3D J033531.52-342702.20 & 03h35m31.52s & -34d27m02.20s & 27.79 & 0.05 & 11.3 & 1600.2 & 2.1 & PN & C-3 \\
F3D J033529.84-342700.41 & 03h35m29.84s & -34d27m00.41s & 28.85 & 0.08 & 3.8 & 1712.4 & 6.2 & PN & C-4 \\
F3D J033531.09-342659.46 & 03h35m31.09s & -34d26m59.46s & 28.19 & 0.06 & 6.8 & 1637.0 & 3.6 & PN & C-5 \\
F3D J033529.13-342657.74 & 03h35m29.13s & -34d26m57.74s & 27.78 & 0.05 & 9.4 & 1664.5 & 2.5 & PN & C-6 \\
F3D J033529.83-342656.91 & 03h35m29.83s & -34d26m56.91s & 28.62 & 0.08 & 4.1 & 1686.3 & 6.2 & PN & C-7 \\
F3D J033527.91-342656.36 & 03h35m27.91s & -34d26m56.36s & 28.05 & 0.06 & 6.3 & 1735.0 & 3.9 & PN & C-8 \\
F3D J033533.30-342656.03 & 03h35m33.30s & -34d26m56.03s & 28.09 & 0.06 & 7.4 & 1580.1 & 3.0 & PN & C-9 \\
F3D J033529.24-342655.36 & 03h35m29.24s & -34d26m55.36s & 27.59 & 0.05 & 8.6 & 1748.6 & 2.7 & PN & C-10 \\
F3D J033528.73-342655.15 & 03h35m28.73s & -34d26m55.15s & 28.39 & 0.08 & 4.1 & 1765.3 & 5.7 & PN & C-11 \\
F3D J033529.76-342654.75 & 03h35m29.76s & -34d26m54.75s & 28.26 & 0.08 & 4.4 & 1676.2 & 5.4 & PN & C-12 \\
F3D J033531.12-342654.33 & 03h35m31.12s & -34d26m54.33s & 28.01 & 0.07 & 5.3 & 1671.3 & 4.6 & PN & C-13 \\
F3D J033532.58-342654.05 & 03h35m32.58s & -34d26m54.05s & 28.9 & 0.08 & 3.7 & 1529.6 & 6.5 & PN & C-14 \\
F3D J033530.87-342653.69 & 03h35m30.87s & -34d26m53.69s & 27.91 & 0.07 & 5.0 & 1633.2 & 4.9 & PN & C-15 \\
F3D J033531.80-342653.48 & 03h35m31.80s & -34d26m53.48s & 28.26 & 0.07 & 4.9 & 1591.9 & 4.9 & PN & C-16 \\
F3D J033531.53-342653.31 & 03h35m31.53s & -34d26m53.31s & 28.22 & 0.07 & 4.6 & 1655.9 & 5.4 & PN & C-17 \\
F3D J033528.09-342653.31 & 03h35m28.09s & -34d26m53.31s & 28.54 & 0.08 & 3.8 & 1787.1 & 6.2 & PN & C-18 \\
F3D J033532.32-342652.50 & 03h35m32.32s & -34d26m52.50s & 28.24 & 0.07 & 5.7 & 1537.6 & 4.3 & PN & C-19 \\
F3D J033531.35-342652.98 & 03h35m31.35s & -34d26m52.98s & 27.19 & 0.05 & 9.8 & 1690.3 & 2.4 & PN & C-20 \\
F3D J033529.48-342652.32 & 03h35m29.48s & -34d26m52.32s & 27.82 & 0.08 & 4.4 & 1732.4 & 5.5 & PN & C-21 \\
F3D J033528.71-342651.04 & 03h35m28.71s & -34d26m51.04s & 28.69 & 0.09 & 3.2 & 1759.6 & 7.2 & PN & C-22 \\
F3D J033531.56-342650.70 & 03h35m31.56s & -34d26m50.70s & 27.87 & 0.08 & 4.0 & 1599.0 & 6.1 & PN & C-23 \\
F3D J033529.24-342650.65 & 03h35m29.24s & -34d26m50.65s & 28.45 & 0.08 & 3.6 & 1748.1 & 6.6 & PN & C-24 \\
F3D J033530.23-342651.41 & 03h35m30.23s & -34d26m51.41s & 27.46 & 0.07 & 5.0 & 1722.9 & 5.2 & HII & C-25 \\
F3D J033530.29-342650.54 & 03h35m30.29s & -34d26m50.54s & 27.16 & 0.06 & 6.2 & 1710.0 & 4.0 & PN & C-26 \\
F3D J033533.48-342650.11 & 03h35m33.48s & -34d26m50.11s & 28.45 & 0.07 & 4.9 & 1490.6 & 5.0 & PN & C-27 \\
F3D J033528.89-342649.80 & 03h35m28.89s & -34d26m49.80s & 28.74 & 0.08 & 3.5 & 1739.7 & 6.5 & PN & C-28 \\
F3D J033530.74-342649.56 & 03h35m30.74s & -34d26m49.56s & 27.29 & 0.07 & 5.1 & 1662.3 & 4.7 & PN & C-29 \\
F3D J033530.09-342649.46 & 03h35m30.09s & -34d26m49.46s & 27.25 & 0.06 & 8.2 & 1725.5 & 2.9 & PN & C-30 \\
F3D J033528.63-342648.92 & 03h35m28.63s & -34d26m48.92s & 27.66 & 0.05 & 10.7 & 1815.5 & 2.3 & PN & C-31 \\
F3D J033527.81-342648.51 & 03h35m27.81s & -34d26m48.51s & 28.87 & 0.08 & 4.0 & 1704.6 & 5.9 & PN & C-32 \\
F3D J033530.43-342647.98 & 03h35m30.43s & -34d26m47.98s & 28.19 & 0.08 & 3.5 & 1709.0 & 6.0 & PN & C-33 \\
F3D J033531.15-342649.15 & 03h35m31.15s & -34d26m49.15s & 27.2 & 0.07 & 4.9 & 1659.8 & 5.0 & PN & C-34 \\
F3D J033531.06-342648.27 & 03h35m31.06s & -34d26m48.27s & 27.22 & 0.06 & 5.4 & 1649.3 & 4.1 & PN & C-35 \\
F3D J033533.11-342647.12 & 03h35m33.11s & -34d26m47.12s & 27.64 & 0.06 & 6.8 & 1597.9 & 3.5 & PN & C-36 \\
F3D J033528.99-342647.30 & 03h35m28.99s & -34d26m47.30s & 28.16 & 0.06 & 7.0 & 1688.7 & 3.5 & PN & C-37 \\
F3D J033529.53-342646.93 & 03h35m29.53s & -34d26m46.93s & 27.56 & 0.05 & 11.1 & 1638.5 & 2.2 & PN & C-38 \\
F3D J033528.81-342646.50 & 03h35m28.81s & -34d26m46.50s & 28.5 & 0.07 & 5.4 & 1811.4 & 4.5 & PN & C-39 \\
F3D J033533.72-342645.93 & 03h35m33.72s & -34d26m45.93s & 27.42 & 0.06 & 8.5 & 1537.5 & 2.8 & PN & C-40 \\
F3D J033528.45-342645.34 & 03h35m28.45s & -34d26m45.34s & 28.04 & 0.05 & 8.5 & 1774.5 & 2.7 & PN & C-41 \\
F3D J033532.20-342643.41 & 03h35m32.20s & -34d26m43.41s & 28.69 & 0.08 & 3.9 & 1551.7 & 6.4 & PN & C-42 \\
F3D J033532.09-342642.65 & 03h35m32.09s & -34d26m42.65s & 28.66 & 0.08 & 4.0 & 1600.0 & 5.9 & PN & C-43 \\
F3D J033531.70-342642.58 & 03h35m31.70s & -34d26m42.58s & 28.21 & 0.06 & 5.6 & 1660.1 & 4.1 & PN & C-44 \\
F3D J033533.03-342640.47 & 03h35m33.03s & -34d26m40.47s & 28.47 & 0.07 & 5.1 & 1574.7 & 4.6 & PN & C-45 \\
\end{tabular}
\end{table}


==> tables/FCC153halo_fit_results_latex.txt <==
\begin{table}
\begin{tabular}{cccccccccc}
PN ID & Ra & Dec & m 5007 & mag err & A/rN & LOSV & LOSV err & label & index \\
F3D J033534.63-342659.81 & 03h35m34.63s & -34d26m59.81s & 29.2 & 0.07 & 4.2 & 1488.0 & 6.2 & PN & H-1 \\
F3D J033534.22-342658.74 & 03h35m34.22s & -34d26m58.74s & 29.49 & 0.08 & 3.3 & 1578.3 & 7.2 & PN & H-2 \\
F3D J033535.79-342657.02 & 03h35m35.79s & -34d26m57.02s & 28.09 & 0.03 & 12.3 & 1575.0 & 2.0 & PN & H-3 \\
F3D J033533.29-342656.25 & 03h35m33.29s & -34d26m56.25s & 28.1 & 0.03 & 11.1 & 1574.4 & 2.1 & PN & H-4 / C-9 \\
F3D J033532.58-342654.36 & 03h35m32.58s & -34d26m54.36s & 28.94 & 0.06 & 4.7 & 1533.1 & 5.1 & PN & H-5 / C-14 \\
F3D J033531.79-342653.63 & 03h35m31.79s & -34d26m53.63s & 28.31 & 0.06 & 4.6 & 1596.4 & 5.0 & PN & H-6 / C-16 \\
F3D J033532.30-342652.69 & 03h35m32.30s & -34d26m52.69s & 28.25 & 0.04 & 7.5 & 1517.6 & 3.3 & PN & H-7 / C-19 \\
F3D J033533.95-342652.43 & 03h35m33.95s & -34d26m52.43s & 27.47 & 0.02 & 17.3 & 1556.5 & 1.4 & PN & H-8 \\
F3D J033533.74-342651.46 & 03h35m33.74s & -34d26m51.46s & 28.51 & 0.04 & 7.0 & 1491.5 & 3.3 & PN & H-9 \\
F3D J033532.75-342651.27 & 03h35m32.75s & -34d26m51.27s & 28.64 & 0.05 & 5.7 & 1539.4 & 4.3 & PN & H-10 \\
F3D J033534.92-342650.80 & 03h35m34.92s & -34d26m50.80s & 28.92 & 0.05 & 5.8 & 1591.5 & 4.4 & PN & H-11 \\
F3D J033531.56-342651.00 & 03h35m31.56s & -34d26m51.00s & 27.84 & 0.06 & 4.5 & 1588.7 & 5.4 & PN & H-12 / C-23 \\
F3D J033533.48-342650.33 & 03h35m33.48s & -34d26m50.33s & 28.47 & 0.04 & 6.5 & 1487.3 & 3.6 & PN & H-13 / C-27 \\
F3D J033531.91-342649.91 & 03h35m31.91s & -34d26m49.91s & 28.24 & 0.07 & 3.8 & 1578.0 & 6.1 & PN & H-14 \\
F3D J033531.50-342649.41 & 03h35m31.50s & -34d26m49.41s & 27.67 & 0.06 & 4.5 & 1601.4 & 5.6 & PN & H-15 \\
F3D J033532.78-342648.89 & 03h35m32.78s & -34d26m48.89s & 28.59 & 0.08 & 3.7 & 1538.2 & 6.8 & PN & H-16 \\
F3D J033532.19-342648.88 & 03h35m32.19s & -34d26m48.88s & 27.91 & 0.06 & 5.1 & 1540.8 & 4.9 & PN & H-17 \\
F3D J033532.60-342648.21 & 03h35m32.60s & -34d26m48.21s & 28.48 & 0.09 & 3.1 & 1540.5 & 8.3 & PN & H-18 \\
F3D J033534.62-342647.63 & 03h35m34.62s & -34d26m47.63s & 28.76 & 0.05 & 6.1 & 1499.0 & 4.0 & PN & H-19 \\
F3D J033533.10-342647.29 & 03h35m33.10s & -34d26m47.29s & 27.57 & 0.04 & 8.6 & 1597.7 & 2.7 & PN & H-20 / C-36 \\
F3D J033533.18-342646.69 & 03h35m33.18s & -34d26m46.69s & 28.03 & 0.05 & 6.0 & 1475.2 & 4.2 & PN & H-21 \\
F3D J033535.73-342646.37 & 03h35m35.73s & -34d26m46.37s & 29.02 & 0.06 & 4.8 & 1513.7 & 5.1 & PN & H-22 \\
F3D J033531.72-342646.80 & 03h35m31.72s & -34d26m46.80s & 28.07 & 0.05 & 5.3 & 1579.9 & 4.5 & PN & H-23 \\
F3D J033533.31-342645.93 & 03h35m33.31s & -34d26m45.93s & 28.8 & 0.08 & 3.4 & 1529.7 & 7.4 & PN & H-24 \\
F3D J033533.72-342646.07 & 03h35m33.72s & -34d26m46.07s & 27.46 & 0.03 & 11.7 & 1530.5 & 2.1 & PN & H-25 / C-40 \\
F3D J033532.46-342645.86 & 03h35m32.46s & -34d26m45.86s & 28.55 & 0.06 & 4.3 & 1538.8 & 5.6 & PN & H-26 \\
F3D J033535.34-342645.70 & 03h35m35.34s & -34d26m45.70s & 29.07 & 0.06 & 4.8 & 1501.6 & 5.3 & PN & H-27 \\
F3D J033535.34-342645.07 & 03h35m35.34s & -34d26m45.07s & 29.12 & 0.06 & 4.7 & 1502.5 & 5.3 & PN & H-28 \\
F3D J033532.07-342644.87 & 03h35m32.07s & -34d26m44.87s & 28.65 & 0.06 & 4.4 & 1575.4 & 5.6 & PN & H-29 \\
F3D J033532.19-342643.63 & 03h35m32.19s & -34d26m43.63s & 28.6 & 0.05 & 5.3 & 1532.5 & 4.8 & PN & H-30 \\
F3D J033534.59-342643.13 & 03h35m34.59s & -34d26m43.13s & 28.75 & 0.06 & 5.2 & 1539.3 & 4.9 & PN & H-31 \\
F3D J033531.68-342643.03 & 03h35m31.68s & -34d26m43.03s & 28.05 & 0.05 & 6.1 & 1648.8 & 3.9 & PN & H-32 \\
F3D J033532.08-342642.76 & 03h35m32.08s & -34d26m42.76s & 28.5 & 0.05 & 6.0 & 1578.2 & 4.1 & PN & H-33 / C-45 \\
F3D J033533.71-342642.05 & 03h35m33.71s & -34d26m42.05s & 28.6 & 0.05 & 6.5 & 1553.9 & 3.9 & PN & H-34 \\
F3D J033535.26-342640.94 & 03h35m35.26s & -34d26m40.94s & 29.44 & 0.08 & 3.1 & 1527.7 & 7.4 & PN & H-35 \\
F3D J033533.02-342640.76 & 03h35m33.02s & -34d26m40.76s & 28.17 & 0.03 & 9.6 & 1553.4 & 2.7 & PN & H-36 \\
F3D J033534.36-342639.92 & 03h35m34.36s & -34d26m39.92s & 28.69 & 0.05 & 6.3 & 1596.3 & 3.9 & PN & H-37 \\
F3D J033533.70-342638.66 & 03h35m33.70s & -34d26m38.66s & 28.31 & 0.03 & 9.2 & 1580.7 & 2.7 & PN & H-38 \\
F3D J033532.39-342638.29 & 03h35m32.39s & -34d26m38.29s & 29.22 & 0.07 & 3.7 & 1523.6 & 6.6 & PN & H-39 \\
F3D J033534.93-342636.84 & 03h35m34.93s & -34d26m36.84s & 27.87 & 0.03 & 13.4 & 1494.1 & 2.0 & PN & H-40 \\
F3D J033533.75-342629.30 & 03h35m33.75s & -34d26m29.30s & 29.52 & 0.08 & 3.3 & 1586.1 & 7.5 & PN & H-41 \\
\end{tabular}
\end{table}


==> tables/FCC161center_fit_results_latex.txt <==
\begin{table}
\begin{tabular}{cccccccccc}
PN ID & Ra & Dec & m 5007 & mag err & A/rN & LOSV & LOSV err & label & index \\
F3D J033604.02-352706.03 & 03h36m04.02s & -35d27m06.03s & 28.38 & 0.05 & 5.9 & 1321.9 & 4.3 & PN & C-1 \\
F3D J033603.23-352700.44 & 03h36m03.23s & -35d27m00.44s & 28.46 & 0.05 & 5.2 & 1234.9 & 4.9 & PN & C-2 \\
F3D J033603.08-352658.63 & 03h36m03.08s & -35d26m58.63s & 27.74 & 0.03 & 10.0 & 1371.2 & 2.5 & PN & C-3 \\
F3D J033603.91-352656.69 & 03h36m03.91s & -35d26m56.69s & 27.64 & 0.03 & 11.7 & 1492.4 & 2.2 & PN & C-4 \\
F3D J033603.34-352655.40 & 03h36m03.34s & -35d26m55.40s & 28.53 & 0.05 & 5.0 & 1352.0 & 5.1 & PN & C-5 \\
F3D J033605.29-352654.70 & 03h36m05.29s & -35d26m54.70s & 27.92 & 0.07 & 7.0 & 1405.2 & 5.4 & PN & C-6 \\
F3D J033604.28-352653.55 & 03h36m04.28s & -35d26m53.55s & 27.76 & 0.03 & 9.1 & 1329.1 & 2.7 & PN & C-7 \\
F3D J033602.35-352652.33 & 03h36m02.35s & -35d26m52.33s & 28.94 & 0.08 & 3.1 & 1256.2 & 7.7 & PN & C-8 \\
F3D J033603.97-352652.12 & 03h36m03.97s & -35d26m52.12s & 27.45 & 0.03 & 12.4 & 1279.3 & 2.1 & PN & C-9 \\
F3D J033604.80-352649.36 & 03h36m04.80s & -35d26m49.36s & 28.68 & 0.06 & 3.9 & 1299.5 & 6.3 & PN & C-10 \\
F3D J033604.15-352647.53 & 03h36m04.15s & -35d26m47.53s & 28.11 & 0.05 & 5.7 & 1346.4 & 4.5 & PN & C-11 \\
F3D J033604.79-352645.85 & 03h36m04.79s & -35d26m45.85s & 28.29 & 0.05 & 5.0 & 1402.8 & 5.0 & PN & C-12 \\
F3D J033601.81-352646.02 & 03h36m01.81s & -35d26m46.02s & 27.61 & 0.03 & 11.4 & 1394.8 & 2.4 & PN & C-13 \\
F3D J033605.50-352646.18 & 03h36m05.50s & -35d26m46.18s & 27.7 & 0.03 & 9.9 & 1347.0 & 2.6 & PN & C-14 \\
F3D J033605.10-352645.47 & 03h36m05.10s & -35d26m45.47s & 27.65 & 0.03 & 10.2 & 1172.0 & 2.5 & PN & C-15 \\
F3D J033603.34-352645.09 & 03h36m03.34s & -35d26m45.09s & 28.65 & 0.07 & 3.5 & 1477.4 & 6.9 & PN & C-16 \\
F3D J033604.73-352643.31 & 03h36m04.73s & -35d26m43.31s & 27.83 & 0.04 & 7.4 & 1336.7 & 3.6 & PN & C-17 \\
F3D J033605.62-352642.73 & 03h36m05.62s & -35d26m42.73s & 27.95 & 0.04 & 7.9 & 1302.4 & 3.2 & PN & C-18 \\
F3D J033604.10-352641.95 & 03h36m04.10s & -35d26m41.95s & 28.34 & 0.07 & 4.0 & 1360.6 & 6.4 & PN & C-19 \\
F3D J033602.68-352641.63 & 03h36m02.68s & -35d26m41.63s & 28.6 & 0.06 & 4.3 & 1384.7 & 5.9 & PN & C-20 \\
F3D J033602.04-352641.13 & 03h36m02.04s & -35d26m41.13s & 28.17 & 0.04 & 6.7 & 1399.7 & 3.6 & PN & C-21 \\
F3D J033606.08-352640.85 & 03h36m06.08s & -35d26m40.85s & 28.38 & 0.05 & 5.2 & 1366.6 & 4.7 & PN & C-22 \\
F3D J033605.39-352640.57 & 03h36m05.39s & -35d26m40.57s & 28.52 & 0.06 & 4.5 & 1374.1 & 5.7 & PN & C-23 \\
F3D J033605.24-352640.69 & 03h36m05.24s & -35d26m40.69s & 27.78 & 0.03 & 8.7 & 1391.5 & 3.1 & PN & C-24 \\
F3D J033604.20-352639.99 & 03h36m04.20s & -35d26m39.99s & 27.11 & 0.03 & 11.1 & 1442.0 & 2.2 & PN & C-25 \\
F3D J033603.12-352639.58 & 03h36m03.12s & -35d26m39.58s & 28.51 & 0.07 & 3.8 & 1316.5 & 6.7 & PN & C-26 \\
F3D J033605.38-352638.16 & 03h36m05.38s & -35d26m38.16s & 28.32 & 0.05 & 4.8 & 1363.8 & 5.2 & PN & C-27 \\
F3D J033603.20-352637.43 & 03h36m03.20s & -35d26m37.43s & 28.16 & 0.06 & 4.5 & 1319.7 & 5.5 & PN & C-28 \\
F3D J033605.77-352637.33 & 03h36m05.77s & -35d26m37.33s & 28.41 & 0.05 & 5.2 & 1327.6 & 5.1 & PN & C-29 \\
F3D J033602.99-352637.23 & 03h36m02.99s & -35d26m37.23s & 28.15 & 0.05 & 5.0 & 1216.2 & 5.0 & PN & C-30 \\
F3D J033602.54-352637.09 & 03h36m02.54s & -35d26m37.09s & 27.71 & 0.03 & 9.1 & 1378.1 & 2.7 & HII & C-31 \\
F3D J033604.18-352636.17 & 03h36m04.18s & -35d26m36.17s & 27.86 & 0.05 & 5.0 & 1321.7 & 5.2 & PN & C-32 \\
F3D J033605.78-352636.13 & 03h36m05.78s & -35d26m36.13s & 27.73 & 0.03 & 9.4 & 1404.4 & 2.7 & PN & C-33 \\
F3D J033603.87-352636.06 & 03h36m03.87s & -35d26m36.06s & 27.9 & 0.06 & 4.4 & 1380.3 & 5.5 & PN & C-34 \\
F3D J033606.11-352635.55 & 03h36m06.11s & -35d26m35.55s & 28.1 & 0.04 & 7.1 & 1358.6 & 3.6 & PN & C-35 \\
F3D J033604.26-352634.36 & 03h36m04.26s & -35d26m34.36s & 27.82 & 0.05 & 4.8 & 1472.5 & 5.3 & PN & C-36 \\
F3D J033601.89-352634.36 & 03h36m01.89s & -35d26m34.36s & 27.88 & 0.03 & 8.9 & 1368.5 & 2.8 & PN & C-37 \\
F3D J033601.37-352634.27 & 03h36m01.37s & -35d26m34.27s & 28.72 & 0.06 & 4.3 & 1314.0 & 6.2 & PN & C-38 \\
F3D J033605.43-352634.15 & 03h36m05.43s & -35d26m34.15s & 27.93 & 0.04 & 6.6 & 1338.7 & 3.7 & PN & C-39 \\
F3D J033603.54-352633.72 & 03h36m03.54s & -35d26m33.72s & 27.55 & 0.05 & 6.2 & 1395.2 & 4.2 & PN & C-40 \\
F3D J033606.65-352632.80 & 03h36m06.65s & -35d26m32.80s & 28.92 & 0.07 & 3.6 & 1346.5 & 7.0 & PN & C-41 \\
F3D J033606.10-352632.71 & 03h36m06.10s & -35d26m32.71s & 28.75 & 0.07 & 3.8 & 1497.9 & 6.6 & PN & C-42 \\
F3D J033602.18-352632.04 & 03h36m02.18s & -35d26m32.04s & 28.47 & 0.06 & 4.7 & 1195.4 & 5.4 & PN & C-43 \\
F3D J033604.53-352631.92 & 03h36m04.53s & -35d26m31.92s & 27.35 & 0.04 & 8.1 & 1284.4 & 3.3 & PN & C-44 \\
F3D J033603.24-352631.59 & 03h36m03.24s & -35d26m31.59s & 27.65 & 0.04 & 6.5 & 1381.9 & 3.8 & PN & C-45 \\
F3D J033601.68-352630.98 & 03h36m01.68s & -35d26m30.98s & 26.99 & 0.02 & 21.4 & 1522.0 & 1.2 & PN & C-46 \\
F3D J033604.36-352630.23 & 03h36m04.36s & -35d26m30.23s & 27.58 & 0.05 & 5.0 & 1270.9 & 4.8 & PN & C-47 \\
F3D J033604.20-352630.16 & 03h36m04.20s & -35d26m30.16s & 27.17 & 0.04 & 5.9 & 1130.9 & 4.2 & PN & C-48 \\
F3D J033602.90-352628.94 & 03h36m02.90s & -35d26m28.94s & 28.21 & 0.06 & 4.5 & 1470.7 & 5.5 & PN & C-49 \\
F3D J033605.18-352628.95 & 03h36m05.18s & -35d26m28.95s & 28.03 & 0.05 & 5.4 & 1347.8 & 4.6 & PN & C-50 \\
F3D J033603.77-352628.40 & 03h36m03.77s & -35d26m28.40s & 27.29 & 0.06 & 4.3 & 1350.8 & 5.6 & PN & C-51 \\
F3D J033603.04-352629.07 & 03h36m03.04s & -35d26m29.07s & 28.29 & 0.07 & 3.9 & 1401.4 & 6.4 & PN & C-52 \\
F3D J033603.09-352628.42 & 03h36m03.09s & -35d26m28.42s & 28.18 & 0.06 & 4.4 & 1410.7 & 6.0 & PN & C-53 \\
F3D J033605.86-352627.54 & 03h36m05.86s & -35d26m27.54s & 28.26 & 0.05 & 5.8 & 1263.3 & 4.4 & PN & C-54 \\
F3D J033603.81-352627.29 & 03h36m03.81s & -35d26m27.29s & 26.97 & 0.04 & 6.2 & 1382.0 & 4.0 & PN & C-55 \\
F3D J033604.09-352626.96 & 03h36m04.09s & -35d26m26.96s & 27.04 & 0.05 & 5.5 & 1391.6 & 4.6 & PN & C-56 \\
F3D J033602.21-352626.12 & 03h36m02.21s & -35d26m26.12s & 27.88 & 0.04 & 8.2 & 1323.7 & 3.1 & PN & C-57 \\
F3D J033604.75-352625.95 & 03h36m04.75s & -35d26m25.95s & 27.25 & 0.03 & 9.5 & 1341.8 & 2.7 & PN & C-58 \\
F3D J033603.72-352625.42 & 03h36m03.72s & -35d26m25.42s & 27.68 & 0.05 & 4.4 & 1390.9 & 5.3 & PN & C-59 \\
F3D J033605.55-352625.27 & 03h36m05.55s & -35d26m25.27s & 27.79 & 0.04 & 7.8 & 1365.5 & 3.3 & PN & C-60 \\
F3D J033603.43-352625.13 & 03h36m03.43s & -35d26m25.13s & 28.32 & 0.08 & 3.2 & 1344.8 & 7.8 & PN & C-61 \\
F3D J033602.46-352625.42 & 03h36m02.46s & -35d26m25.42s & 27.59 & 0.03 & 9.4 & 1327.1 & 2.7 & PN & C-62 \\
F3D J033606.08-352624.77 & 03h36m06.08s & -35d26m24.77s & 28.11 & 0.04 & 6.7 & 1290.4 & 3.7 & PN & C-63 \\
F3D J033602.67-352624.79 & 03h36m02.67s & -35d26m24.79s & 27.58 & 0.03 & 9.3 & 1227.0 & 2.7 & PN & C-64 \\
F3D J033604.27-352624.53 & 03h36m04.27s & -35d26m24.53s & 27.31 & 0.04 & 7.2 & 1427.5 & 3.7 & PN & C-65 \\
F3D J033601.94-352624.61 & 03h36m01.94s & -35d26m24.61s & 27.79 & 0.03 & 9.9 & 1388.4 & 2.6 & PN & C-66 \\
F3D J033603.28-352624.10 & 03h36m03.28s & -35d26m24.10s & 27.94 & 0.05 & 5.1 & 1184.2 & 4.7 & PN & C-67 \\
F3D J033600.90-352624.14 & 03h36m00.90s & -35d26m24.14s & 28.54 & 0.05 & 4.8 & 1372.2 & 4.9 & PN & C-68 \\
F3D J033605.82-352623.92 & 03h36m05.82s & -35d26m23.92s & 27.43 & 0.03 & 12.8 & 1309.0 & 2.1 & PN & C-69 \\
F3D J033604.13-352623.73 & 03h36m04.13s & -35d26m23.73s & 27.01 & 0.03 & 9.4 & 1532.4 & 2.7 & PN & C-70 \\
F3D J033603.00-352623.66 & 03h36m03.00s & -35d26m23.66s & 28.16 & 0.05 & 4.8 & 1398.6 & 5.1 & PN & C-71 \\
F3D J033602.90-352623.59 & 03h36m02.90s & -35d26m23.59s & 28.24 & 0.06 & 4.7 & 1390.5 & 5.4 & PN & C-72 \\
F3D J033606.71-352623.21 & 03h36m06.71s & -35d26m23.21s & 28.94 & 0.07 & 3.3 & 1422.0 & 6.9 & PN & C-73 \\
F3D J033603.85-352622.56 & 03h36m03.85s & -35d26m22.56s & 27.75 & 0.05 & 4.9 & 1384.5 & 5.3 & PN & C-74 \\
F3D J033602.95-352621.47 & 03h36m02.95s & -35d26m21.47s & 28.58 & 0.07 & 3.4 & 1329.3 & 7.1 & PN & C-75 \\
F3D J033603.65-352620.56 & 03h36m03.65s & -35d26m20.56s & 28.22 & 0.07 & 3.6 & 1350.9 & 6.6 & PN & C-76 \\
F3D J033605.70-352620.63 & 03h36m05.70s & -35d26m20.63s & 28.0 & 0.04 & 7.0 & 1410.7 & 3.4 & PN & C-77 \\
F3D J033605.27-352619.78 & 03h36m05.27s & -35d26m19.78s & 27.93 & 0.04 & 7.3 & 1432.8 & 3.5 & PN & C-78 \\
F3D J033604.73-352619.64 & 03h36m04.73s & -35d26m19.64s & 27.93 & 0.05 & 5.6 & 1151.7 & 4.7 & PN & C-79 \\
F3D J033603.78-352618.85 & 03h36m03.78s & -35d26m18.85s & 27.52 & 0.04 & 7.6 & 1417.7 & 3.2 & PN & C-80 \\
F3D J033605.92-352618.20 & 03h36m05.92s & -35d26m18.20s & 28.49 & 0.06 & 4.7 & 1399.6 & 5.3 & PN & C-81 \\
F3D J033604.09-352618.17 & 03h36m04.09s & -35d26m18.17s & 28.04 & 0.06 & 4.9 & 1395.5 & 5.3 & PN & C-82 \\
F3D J033605.50-352617.47 & 03h36m05.50s & -35d26m17.47s & 28.56 & 0.06 & 4.3 & 1376.2 & 5.8 & PN & C-83 \\
F3D J033605.12-352617.25 & 03h36m05.12s & -35d26m17.25s & 27.92 & 0.04 & 7.0 & 1238.9 & 3.4 & PN & C-84 \\
F3D J033603.43-352615.37 & 03h36m03.43s & -35d26m15.37s & 27.26 & 0.03 & 12.1 & 1411.6 & 2.1 & PN & C-85 \\
F3D J033604.92-352614.84 & 03h36m04.92s & -35d26m14.84s & 28.66 & 0.07 & 3.8 & 1344.5 & 6.6 & PN & C-86 \\
F3D J033604.71-352614.53 & 03h36m04.71s & -35d26m14.53s & 28.67 & 0.08 & 3.4 & 1432.1 & 7.6 & PN & C-87 \\
F3D J033603.63-352615.21 & 03h36m03.63s & -35d26m15.21s & 27.43 & 0.03 & 9.3 & 1379.7 & 2.6 & PN & C-88 \\
F3D J033603.70-352614.76 & 03h36m03.70s & -35d26m14.76s & 27.51 & 0.03 & 8.9 & 1406.4 & 2.9 & PN & C-89 \\
F3D J033605.06-352613.95 & 03h36m05.06s & -35d26m13.95s & 28.83 & 0.07 & 3.5 & 1416.7 & 7.2 & PN & C-90 \\
F3D J033604.27-352613.93 & 03h36m04.27s & -35d26m13.93s & 27.11 & 0.02 & 13.6 & 1363.5 & 2.0 & PN & C-91 \\
F3D J033602.53-352613.37 & 03h36m02.53s & -35d26m13.37s & 28.62 & 0.06 & 4.4 & 1354.3 & 5.6 & PN & C-92 \\
F3D J033601.97-352612.46 & 03h36m01.97s & -35d26m12.46s & 27.31 & 0.02 & 14.9 & 1314.0 & 1.6 & PN & C-93 \\
F3D J033603.77-352611.23 & 03h36m03.77s & -35d26m11.23s & 28.08 & 0.04 & 5.9 & 1353.7 & 4.1 & PN & C-94 \\
F3D J033604.79-352611.18 & 03h36m04.79s & -35d26m11.18s & 28.08 & 0.04 & 6.6 & 1278.1 & 3.8 & PN & C-95 \\
F3D J033602.98-352610.50 & 03h36m02.98s & -35d26m10.50s & 28.27 & 0.04 & 6.1 & 1342.2 & 4.1 & PN & C-96 \\
F3D J033602.51-352609.60 & 03h36m02.51s & -35d26m09.60s & 27.77 & 0.03 & 9.6 & 1387.3 & 2.5 & PN & C-97 \\
F3D J033604.67-352608.56 & 03h36m04.67s & -35d26m08.56s & 28.49 & 0.06 & 4.6 & 1371.5 & 5.3 & PN & C-98 \\
F3D J033603.57-352608.33 & 03h36m03.57s & -35d26m08.33s & 27.9 & 0.04 & 7.5 & 1114.2 & 3.6 & PN & C-99 \\
F3D J033604.68-352606.71 & 03h36m04.68s & -35d26m06.71s & 28.24 & 0.04 & 6.2 & 1401.6 & 4.2 & PN & C-100 \\
F3D J033604.18-352605.15 & 03h36m04.18s & -35d26m05.15s & 28.65 & 0.07 & 4.2 & 1318.2 & 6.5 & PN & C-101 \\
F3D J033602.79-352605.15 & 03h36m02.79s & -35d26m05.15s & 28.05 & 0.04 & 7.6 & 1350.5 & 3.3 & PN & C-102 \\
F3D J033603.40-352602.05 & 03h36m03.40s & -35d26m02.05s & 29.01 & 0.08 & 3.4 & 1370.3 & 7.4 & PN & C-103 \\
F3D J033603.06-352600.77 & 03h36m03.06s & -35d26m00.77s & 27.0 & 0.02 & 20.4 & 1586.6 & 1.3 & PN & C-104 \\
F3D J033604.00-352559.93 & 03h36m04.00s & -35d25m59.93s & 28.67 & 0.06 & 4.6 & 1495.9 & 5.5 & PN & C-105 \\
F3D J033604.78-352557.65 & 03h36m04.78s & -35d25m57.65s & 28.35 & 0.07 & 3.9 & 1330.9 & 6.7 & PN & C-106 \\
F3D J033603.52-352552.18 & 03h36m03.52s & -35d25m52.18s & 28.43 & 0.05 & 5.4 & 1397.6 & 4.6 & PN & C-107 \\
\end{tabular}
\end{table}


==> tables/FCC161halo_fit_results_latex.txt <==
\begin{table}
\begin{tabular}{cccccccccc}
PN ID & Ra & Dec & m 5007 & mag err & A/rN & LOSV & LOSV err & label & index \\
F3D J033558.77-352651.24 & 03h35m58.77s & -35d26m51.24s & 29.32 & 0.07 & 3.5 & 1364.5 & 6.6 & PN & H-1 \\
F3D J033600.43-352643.71 & 03h36m00.43s & -35d26m43.71s & 28.69 & 0.05 & 6.3 & 1250.4 & 3.9 & PN & H-2 \\
F3D J033559.50-352641.98 & 03h35m59.50s & -35d26m41.98s & 27.25 & 0.02 & 22.7 & 1298.5 & 1.1 & PN & H-3 \\
F3D J033600.68-352641.55 & 03h36m00.68s & -35d26m41.55s & 27.57 & 0.03 & 15.9 & 1364.5 & 1.6 & PN & H-4 \\
F3D J033600.46-352638.06 & 03h36m00.46s & -35d26m38.06s & 28.41 & 0.04 & 7.4 & 1362.3 & 3.3 & PN & H-5 \\
F3D J033557.53-352637.46 & 03h35m57.53s & -35d26m37.46s & 29.07 & 0.06 & 4.4 & 1340.7 & 5.2 & PN & H-6 \\
F3D J033559.76-352636.19 & 03h35m59.76s & -35d26m36.19s & 29.0 & 0.06 & 4.4 & 1305.9 & 5.3 & PN & H-7 \\
F3D J033601.90-352634.34 & 03h36m01.90s & -35d26m34.34s & 27.99 & 0.04 & 8.9 & 1370.6 & 2.8 & PN & H-8 / C-38 \\
F3D J033601.37-352634.14 & 03h36m01.37s & -35d26m34.14s & 28.58 & 0.05 & 6.0 & 1323.8 & 4.1 & PN & H-9 / C-39 \\
F3D J033602.19-352632.10 & 03h36m02.19s & -35d26m32.10s & 28.39 & 0.05 & 5.0 & 1186.9 & 4.4 & PN & H-10 / C-44 \\
F3D J033601.69-352630.92 & 03h36m01.69s & -35d26m30.92s & 26.93 & 0.02 & 25.6 & 1517.4 & 0.9 & PN & H-11 / C-47 \\
F3D J033559.95-352630.47 & 03h35m59.95s & -35d26m30.47s & 28.54 & 0.04 & 6.9 & 1354.0 & 3.5 & PN & H-12 \\
F3D J033558.73-352627.37 & 03h35m58.73s & -35d26m27.37s & 28.49 & 0.04 & 7.4 & 1393.3 & 3.2 & PN & H-13 \\
F3D J033557.78-352626.44 & 03h35m57.78s & -35d26m26.44s & 28.97 & 0.06 & 4.6 & 1356.5 & 5.1 & PN & H-14 \\
F3D J033602.22-352626.01 & 03h36m02.22s & -35d26m26.01s & 27.93 & 0.04 & 8.0 & 1337.2 & 2.9 & PN & H-15 / C-59 \\
F3D J033602.46-352625.51 & 03h36m02.46s & -35d26m25.51s & 27.63 & 0.05 & 5.1 & 1335.0 & 4.1 & PN & H-16 / C-64 \\
F3D J033601.95-352624.55 & 03h36m01.95s & -35d26m24.55s & 27.84 & 0.03 & 10.3 & 1396.5 & 2.4 & PN & H-17 / C-68 \\
F3D J033600.90-352624.04 & 03h36m00.90s & -35d26m24.04s & 28.7 & 0.05 & 5.5 & 1409.8 & 4.3 & PN & H-18 / C-70 \\
F3D J033558.90-352621.97 & 03h35m58.90s & -35d26m21.97s & 28.94 & 0.05 & 5.1 & 1527.4 & 4.7 & PN & H-19 \\
F3D J033600.46-352617.76 & 03h36m00.46s & -35d26m17.76s & 27.35 & 0.02 & 21.6 & 1447.5 & 1.2 & PN & H-20 \\
F3D J033600.79-352615.50 & 03h36m00.79s & -35d26m15.50s & 28.92 & 0.06 & 4.8 & 1367.4 & 5.1 & PN & H-21 \\
F3D J033600.76-352612.76 & 03h36m00.76s & -35d26m12.76s & 28.59 & 0.04 & 6.4 & 1421.5 & 3.8 & PN & H-22 \\
F3D J033600.49-352611.27 & 03h36m00.49s & -35d26m11.27s & 29.21 & 0.07 & 3.7 & 1358.0 & 6.1 & PN & H-23 \\
F3D J033557.16-352611.23 & 03h35m57.16s & -35d26m11.23s & 29.27 & 0.07 & 3.5 & 1348.6 & 6.3 & PN & H-24 \\
F3D J033600.30-352606.23 & 03h36m00.30s & -35d26m06.23s & 28.79 & 0.05 & 5.2 & 1394.6 & 4.6 & PN & H-25 \\
F3D J033600.03-352604.85 & 03h36m00.03s & -35d26m04.85s & 28.55 & 0.04 & 6.6 & 1358.7 & 3.7 & PN & H-26 \\
\end{tabular}
\end{table}


==> tables/FCC167center_fit_results_latex.txt <==
\begin{table}
\begin{tabular}{cccccccccc}
PN ID & Ra & Dec & m 5007 & mag err & A/rN & LOSV & LOSV err & label & index \\
F3D J033627.73-345910.03 & 03h36m27.73s & -34d59m10.03s & 27.4 & 0.06 & 6.8 & 1881.0 & 3.4 & PN & C-1 \\
F3D J033627.90-345909.55 & 03h36m27.90s & -34d59m09.55s & 28.04 & 0.08 & 3.9 & 2032.6 & 6.0 & PN & C-2 \\
F3D J033628.18-345906.71 & 03h36m28.18s & -34d59m06.71s & 27.63 & 0.07 & 5.4 & 1831.7 & 4.3 & PN & C-3 \\
F3D J033627.24-345905.41 & 03h36m27.24s & -34d59m05.41s & 27.47 & 0.06 & 5.9 & 1864.3 & 3.9 & PN & C-4 \\
F3D J033627.35-345903.32 & 03h36m27.35s & -34d59m03.32s & 28.07 & 0.08 & 3.8 & 1930.3 & 6.6 & PN & C-5 \\
F3D J033628.38-345901.22 & 03h36m28.38s & -34d59m01.22s & 27.9 & 0.07 & 4.6 & 1861.2 & 5.4 & PN & C-6 \\
F3D J033626.73-345857.91 & 03h36m26.73s & -34d58m57.91s & 27.24 & 0.06 & 6.6 & 2172.4 & 3.5 & PN & C-7 \\
F3D J033627.56-345857.21 & 03h36m27.56s & -34d58m57.21s & 27.97 & 0.08 & 3.4 & 1918.5 & 6.6 & PN & C-8 \\
F3D J033626.86-345857.12 & 03h36m26.86s & -34d58m57.12s & 27.62 & 0.07 & 5.1 & 2056.2 & 4.7 & PN & C-9 \\
F3D J033627.47-345855.34 & 03h36m27.47s & -34d58m55.34s & 27.77 & 0.08 & 4.0 & 2071.7 & 5.7 & PN & C-10 \\
F3D J033626.52-345855.41 & 03h36m26.52s & -34d58m55.41s & 27.89 & 0.08 & 3.8 & 1983.3 & 6.2 & PN & C-11 \\
F3D J033628.61-345854.47 & 03h36m28.61s & -34d58m54.47s & 26.85 & 0.05 & 11.6 & 1952.5 & 2.1 & PN & C-12 \\
F3D J033628.42-345853.30 & 03h36m28.42s & -34d58m53.30s & 27.61 & 0.07 & 5.4 & 1925.7 & 4.4 & PN & C-13 \\
F3D J033626.56-345852.52 & 03h36m26.56s & -34d58m52.52s & 27.8 & 0.08 & 4.3 & 2007.2 & 5.6 & PN & C-14 \\
F3D J033625.77-345851.31 & 03h36m25.77s & -34d58m51.31s & 28.14 & 0.11 & 3.5 & 1813.5 & 8.3 & PN & C-15 \\
F3D J033627.37-345851.72 & 03h36m27.37s & -34d58m51.72s & 27.07 & 0.06 & 7.0 & 2141.3 & 3.5 & PN & C-16 \\
F3D J033627.96-345850.89 & 03h36m27.96s & -34d58m50.89s & 27.09 & 0.06 & 6.7 & 2130.0 & 3.4 & PN & C-17 \\
F3D J033626.72-345850.84 & 03h36m26.72s & -34d58m50.84s & 27.0 & 0.06 & 8.1 & 1961.8 & 2.9 & PN & C-18 \\
F3D J033628.91-345850.35 & 03h36m28.91s & -34d58m50.35s & 27.12 & 0.06 & 9.7 & 1820.9 & 2.5 & PN & C-19 \\
F3D J033628.26-345849.01 & 03h36m28.26s & -34d58m49.01s & 27.71 & 0.08 & 3.9 & 2103.3 & 6.0 & PN & C-20 \\
F3D J033628.82-345848.86 & 03h36m28.82s & -34d58m48.86s & 27.37 & 0.06 & 7.5 & 1954.1 & 3.4 & PN & C-21 \\
F3D J033628.51-345848.90 & 03h36m28.51s & -34d58m48.90s & 26.99 & 0.06 & 9.3 & 1650.5 & 2.6 & PN & C-22 \\
F3D J033628.09-345848.54 & 03h36m28.09s & -34d58m48.54s & 27.83 & 0.08 & 3.4 & 1779.4 & 6.6 & PN & C-23 \\
F3D J033627.62-345848.04 & 03h36m27.62s & -34d58m48.04s & 26.89 & 0.06 & 6.9 & 1972.9 & 3.3 & PN & C-24 \\
F3D J033627.80-345847.73 & 03h36m27.80s & -34d58m47.73s & 26.41 & 0.05 & 11.9 & 1900.9 & 2.1 & OvLu & C-25 \\
F3D J033629.51-345847.30 & 03h36m29.51s & -34d58m47.30s & 27.4 & 0.06 & 8.5 & 1726.0 & 2.9 & SNR & C-26 \\
F3D J033625.83-345846.44 & 03h36m25.83s & -34d58m46.44s & 27.99 & 0.08 & 4.1 & 2014.0 & 6.1 & PN & C-27 \\
F3D J033626.22-345845.83 & 03h36m26.22s & -34d58m45.83s & 28.22 & 0.09 & 3.5 & 1967.1 & 7.0 & PN & C-28 \\
F3D J033626.17-345844.69 & 03h36m26.17s & -34d58m44.69s & 28.04 & 0.08 & 3.8 & 2005.7 & 6.5 & PN & C-29 \\
F3D J033629.86-345844.61 & 03h36m29.86s & -34d58m44.61s & 27.11 & 0.05 & 10.9 & 1941.1 & 2.1 & PN & C-30 \\
F3D J033627.66-345844.21 & 03h36m27.66s & -34d58m44.21s & 27.06 & 0.07 & 5.4 & 1958.3 & 4.4 & SNR & C-31 \\
F3D J033628.54-345843.73 & 03h36m28.54s & -34d58m43.73s & 27.52 & 0.07 & 5.4 & 2052.1 & 4.5 & PN & C-32 \\
F3D J033627.01-345843.84 & 03h36m27.01s & -34d58m43.84s & 27.21 & 0.07 & 5.0 & 2069.5 & 4.7 & PN & C-33 \\
F3D J033629.45-345842.94 & 03h36m29.45s & -34d58m42.94s & 27.84 & 0.07 & 5.5 & 2103.9 & 4.4 & PN & C-34 \\
F3D J033626.33-345842.12 & 03h36m26.33s & -34d58m42.12s & 27.79 & 0.08 & 4.3 & 2007.3 & 5.8 & PN & C-35 \\
F3D J033627.93-345841.90 & 03h36m27.93s & -34d58m41.90s & 27.16 & 0.07 & 5.0 & 2004.8 & 4.9 & PN & C-36 \\
F3D J033626.88-345841.38 & 03h36m26.88s & -34d58m41.38s & 27.66 & 0.09 & 3.5 & 2086.3 & 6.9 & PN & C-37 \\
F3D J033626.52-345841.31 & 03h36m26.52s & -34d58m41.31s & 27.65 & 0.08 & 4.2 & 1790.4 & 5.6 & PN & C-38 \\
F3D J033628.14-345839.87 & 03h36m28.14s & -34d58m39.87s & 27.54 & 0.08 & 3.6 & 2091.1 & 6.4 & PN & C-39 \\
F3D J033630.12-345839.95 & 03h36m30.12s & -34d58m39.95s & 27.81 & 0.06 & 6.2 & 1977.1 & 4.0 & PN & C-40 \\
F3D J033626.69-345839.77 & 03h36m26.69s & -34d58m39.77s & 27.65 & 0.08 & 3.8 & 1884.4 & 6.4 & PN & C-41 \\
F3D J033629.09-345839.27 & 03h36m29.09s & -34d58m39.27s & 27.92 & 0.07 & 4.4 & 2087.8 & 5.2 & PN & C-42 \\
F3D J033627.97-345839.19 & 03h36m27.97s & -34d58m39.19s & 27.2 & 0.07 & 4.4 & 1996.6 & 5.4 & PN & C-43 \\
F3D J033628.76-345838.82 & 03h36m28.76s & -34d58m38.82s & 27.78 & 0.07 & 4.1 & 2033.8 & 5.4 & PN & C-44 \\
F3D J033627.83-345838.79 & 03h36m27.83s & -34d58m38.79s & 26.97 & 0.07 & 4.5 & 1981.7 & 5.3 & PN & C-45 \\
F3D J033626.28-345838.71 & 03h36m26.28s & -34d58m38.71s & 26.99 & 0.06 & 8.5 & 1807.6 & 2.8 & PN & C-46 \\
F3D J033629.49-345838.19 & 03h36m29.49s & -34d58m38.19s & 28.1 & 0.08 & 4.4 & 2112.8 & 5.7 & PN & C-47 \\
F3D J033630.67-345837.91 & 03h36m30.67s & -34d58m37.91s & 27.68 & 0.06 & 5.3 & 2086.3 & 3.9 & PN & C-48 \\
F3D J033629.00-345837.29 & 03h36m29.00s & -34d58m37.29s & 27.16 & 0.06 & 8.4 & 1907.5 & 3.1 & PN & C-49 \\
F3D J033626.77-345836.26 & 03h36m26.77s & -34d58m36.26s & 27.16 & 0.07 & 5.4 & 1932.1 & 4.6 & PN & C-50 \\
F3D J033627.83-345835.18 & 03h36m27.83s & -34d58m35.18s & 26.8 & 0.07 & 4.5 & 1920.7 & 5.3 & PN & C-51 \\
F3D J033626.25-345834.90 & 03h36m26.25s & -34d58m34.90s & 27.92 & 0.08 & 3.7 & 1822.0 & 6.1 & PN & C-52 \\
F3D J033625.92-345834.95 & 03h36m25.92s & -34d58m34.95s & 27.81 & 0.07 & 4.9 & 1862.0 & 5.1 & PN & C-53 \\
F3D J033625.30-345834.81 & 03h36m25.30s & -34d58m34.81s & 28.07 & 0.07 & 5.0 & 1985.0 & 4.8 & PN & C-54 \\
F3D J033628.56-345834.61 & 03h36m28.56s & -34d58m34.61s & 27.32 & 0.07 & 5.5 & 1802.7 & 4.3 & PN & C-55 \\
F3D J033628.66-345834.16 & 03h36m28.66s & -34d58m34.16s & 28.03 & 0.09 & 3.1 & 2079.2 & 7.2 & PN & C-56 \\
F3D J033626.77-345834.34 & 03h36m26.77s & -34d58m34.34s & 27.1 & 0.06 & 5.7 & 2095.9 & 4.3 & PN & C-57 \\
F3D J033628.40-345834.08 & 03h36m28.40s & -34d58m34.08s & 27.67 & 0.08 & 3.6 & 1844.7 & 6.4 & PN & C-58 \\
F3D J033628.23-345834.05 & 03h36m28.23s & -34d58m34.05s & 27.58 & 0.08 & 3.5 & 1968.5 & 6.7 & PN & C-59 \\
F3D J033627.93-345834.60 & 03h36m27.93s & -34d58m34.60s & 26.83 & 0.07 & 5.1 & 1837.5 & 4.7 & PN & C-60 \\
F3D J033626.36-345833.62 & 03h36m26.36s & -34d58m33.62s & 27.56 & 0.07 & 5.1 & 1882.8 & 4.9 & PN & C-61 \\
F3D J033627.08-345832.69 & 03h36m27.08s & -34d58m32.69s & 26.75 & 0.07 & 5.9 & 1818.5 & 4.2 & PN & C-62 \\
F3D J033628.10-345832.27 & 03h36m28.10s & -34d58m32.27s & 27.1 & 0.07 & 5.0 & 1981.4 & 5.0 & PN & C-63 \\
F3D J033626.95-345832.22 & 03h36m26.95s & -34d58m32.22s & 26.89 & 0.07 & 5.7 & 2004.0 & 4.2 & PN & C-64 \\
F3D J033627.82-345831.98 & 03h36m27.82s & -34d58m31.98s & 26.69 & 0.07 & 4.8 & 1863.6 & 5.1 & PN & C-65 \\
F3D J033628.88-345831.36 & 03h36m28.88s & -34d58m31.36s & 27.61 & 0.07 & 5.1 & 1776.8 & 4.6 & PN & C-66 \\
F3D J033630.54-345831.02 & 03h36m30.54s & -34d58m31.02s & 28.25 & 0.08 & 4.3 & 1830.3 & 5.6 & PN & C-67 \\
F3D J033628.26-345830.46 & 03h36m28.26s & -34d58m30.46s & 27.3 & 0.07 & 4.5 & 1691.6 & 5.3 & PN & C-68 \\
F3D J033627.94-345830.43 & 03h36m27.94s & -34d58m30.43s & 26.98 & 0.07 & 4.4 & 1876.7 & 5.2 & imp & C-69 \\
F3D J033628.41-345829.78 & 03h36m28.41s & -34d58m29.78s & 27.28 & 0.07 & 5.2 & 1742.0 & 4.4 & PN & C-70 \\
F3D J033630.27-345829.75 & 03h36m30.27s & -34d58m29.75s & 28.51 & 0.08 & 3.6 & 1915.3 & 6.7 & PN & C-71 \\
F3D J033626.38-345829.46 & 03h36m26.38s & -34d58m29.46s & 27.27 & 0.06 & 6.5 & 1980.8 & 3.8 & PN & C-72 \\
F3D J033626.44-345827.51 & 03h36m26.44s & -34d58m27.51s & 27.28 & 0.06 & 6.6 & 1781.4 & 3.7 & PN & C-73 \\
F3D J033627.26-345827.11 & 03h36m27.26s & -34d58m27.11s & 26.96 & 0.07 & 4.9 & 1783.0 & 4.7 & PN & C-74 \\
F3D J033626.73-345827.11 & 03h36m26.73s & -34d58m27.11s & 27.73 & 0.08 & 3.6 & 1894.7 & 6.6 & PN & C-75 \\
F3D J033628.71-345825.18 & 03h36m28.71s & -34d58m25.18s & 27.81 & 0.08 & 4.0 & 1759.0 & 5.9 & PN & C-76 \\
F3D J033628.40-345824.79 & 03h36m28.40s & -34d58m24.79s & 27.19 & 0.06 & 6.1 & 1841.6 & 3.8 & PN & C-77 \\
F3D J033625.66-345823.93 & 03h36m25.66s & -34d58m23.93s & 28.09 & 0.07 & 4.4 & 1816.0 & 5.5 & PN & C-78 \\
F3D J033627.07-345823.28 & 03h36m27.07s & -34d58m23.28s & 27.47 & 0.08 & 4.4 & 2135.2 & 5.7 & PN & C-79 \\
F3D J033626.87-345822.51 & 03h36m26.87s & -34d58m22.51s & 27.94 & 0.09 & 3.1 & 2009.0 & 7.4 & PN & C-80 \\
F3D J033628.61-345822.03 & 03h36m28.61s & -34d58m22.03s & 27.61 & 0.07 & 4.6 & 1759.7 & 5.1 & PN & C-81 \\
F3D J033627.47-345821.76 & 03h36m27.47s & -34d58m21.76s & 27.14 & 0.07 & 5.4 & 1657.1 & 4.6 & PN & C-82 \\
F3D J033626.05-345821.77 & 03h36m26.05s & -34d58m21.77s & 27.86 & 0.07 & 4.8 & 1978.6 & 5.2 & PN & C-83 \\
F3D J033629.10-345820.33 & 03h36m29.10s & -34d58m20.33s & 27.91 & 0.07 & 4.7 & 1776.9 & 5.2 & PN & C-84 \\
F3D J033628.32-345820.32 & 03h36m28.32s & -34d58m20.32s & 27.03 & 0.06 & 7.6 & 1847.6 & 3.1 & PN & C-85 \\
F3D J033626.15-345819.83 & 03h36m26.15s & -34d58m19.83s & 27.57 & 0.06 & 6.3 & 1724.2 & 3.9 & PN & C-86 \\
F3D J033627.49-345819.55 & 03h36m27.49s & -34d58m19.55s & 27.36 & 0.07 & 4.7 & 1799.7 & 5.1 & PN & C-87 \\
F3D J033626.86-345819.11 & 03h36m26.86s & -34d58m19.11s & 27.53 & 0.07 & 5.0 & 1944.7 & 4.8 & PN & C-88 \\
F3D J033628.75-345818.61 & 03h36m28.75s & -34d58m18.61s & 27.64 & 0.07 & 5.1 & 1845.7 & 4.7 & PN & C-89 \\
F3D J033625.64-345818.92 & 03h36m25.64s & -34d58m18.92s & 27.66 & 0.06 & 6.1 & 1866.9 & 4.0 & PN & C-90 \\
F3D J033627.28-345818.45 & 03h36m27.28s & -34d58m18.45s & 27.49 & 0.07 & 4.3 & 1717.0 & 5.5 & PN & C-91 \\
F3D J033627.59-345817.97 & 03h36m27.59s & -34d58m17.97s & 27.63 & 0.08 & 4.0 & 1766.9 & 6.3 & SNR & C-92 \\
F3D J033626.91-345817.39 & 03h36m26.91s & -34d58m17.39s & 27.71 & 0.07 & 4.2 & 2019.6 & 5.5 & PN & C-93 \\
F3D J033627.78-345816.76 & 03h36m27.78s & -34d58m16.76s & 27.74 & 0.08 & 3.7 & 1783.6 & 6.5 & PN & C-94 \\
F3D J033626.78-345816.33 & 03h36m26.78s & -34d58m16.33s & 27.37 & 0.06 & 6.5 & 1588.6 & 3.6 & PN & C-95 \\
F3D J033628.35-345816.20 & 03h36m28.35s & -34d58m16.20s & 27.55 & 0.07 & 4.8 & 1734.2 & 4.9 & PN & C-96 \\
F3D J033627.71-345815.01 & 03h36m27.71s & -34d58m15.01s & 27.77 & 0.08 & 3.8 & 1799.3 & 6.3 & PN & C-97 \\
F3D J033629.20-345814.65 & 03h36m29.20s & -34d58m14.65s & 27.61 & 0.06 & 6.1 & 1729.1 & 3.9 & PN & C-98 \\
F3D J033628.00-345814.81 & 03h36m28.00s & -34d58m14.81s & 26.97 & 0.06 & 7.8 & 1855.4 & 3.0 & PN & C-99 \\
F3D J033626.38-345813.66 & 03h36m26.38s & -34d58m13.66s & 27.87 & 0.07 & 4.9 & 1774.4 & 5.1 & PN & C-100 \\
F3D J033628.73-345812.04 & 03h36m28.73s & -34d58m12.04s & 27.66 & 0.07 & 5.3 & 1756.8 & 4.4 & PN & C-101 \\
F3D J033626.06-345810.24 & 03h36m26.06s & -34d58m10.24s & 27.68 & 0.07 & 5.2 & 1958.4 & 4.4 & PN & C-102 \\
F3D J033628.16-345809.96 & 03h36m28.16s & -34d58m09.96s & 27.62 & 0.07 & 5.1 & 1862.1 & 4.6 & PN & C-103 \\
F3D J033626.90-345809.59 & 03h36m26.90s & -34d58m09.59s & 27.34 & 0.06 & 7.0 & 1707.9 & 3.4 & PN & C-104 \\
F3D J033626.54-345806.85 & 03h36m26.54s & -34d58m06.85s & 28.03 & 0.08 & 4.0 & 1750.1 & 6.1 & PN & C-105 \\
F3D J033628.84-345805.99 & 03h36m28.84s & -34d58m05.99s & 28.23 & 0.09 & 3.3 & 1743.5 & 7.2 & PN & C-106 \\
F3D J033627.26-345805.81 & 03h36m27.26s & -34d58m05.81s & 27.93 & 0.08 & 4.1 & 1685.8 & 5.7 & PN & C-107 \\
F3D J033627.51-345805.28 & 03h36m27.51s & -34d58m05.28s & 27.42 & 0.06 & 6.2 & 1824.8 & 3.7 & PN & C-108 \\
F3D J033627.65-345800.23 & 03h36m27.65s & -34d58m00.23s & 27.99 & 0.07 & 4.2 & 1813.8 & 5.6 & PN & C-109 \\
F3D J033627.54-345759.28 & 03h36m27.54s & -34d57m59.28s & 27.22 & 0.06 & 8.9 & 1704.2 & 2.8 & PN & C-110 \\
F3D J033628.26-345757.28 & 03h36m28.26s & -34d57m57.28s & 27.74 & 0.08 & 3.8 & 1817.2 & 6.2 & PN & C-111 \\
F3D J033627.19-345756.39 & 03h36m27.19s & -34d57m56.39s & 27.66 & 0.07 & 4.9 & 1654.2 & 4.8 & PN & C-112 \\
F3D J033627.56-345754.93 & 03h36m27.56s & -34d57m54.93s & 26.97 & 0.05 & 11.3 & 1629.8 & 2.1 & PN & C-113 \\
\end{tabular}
\end{table}


==> tables/FCC167halo_fit_results_latex.txt <==
\begin{table}
\begin{tabular}{cccccccccc}
PN ID & Ra & Dec & m 5007 & mag err & A/rN & LOSV & LOSV err & label & index \\
F3D J033628.17-345718.98 & 03h36m28.17s & -34d57m18.98s & 27.75 & 0.14 & 5.3 & 1653.0 & 3.1 & PN & H-1 \\
F3D J033628.40-345704.03 & 03h36m28.40s & -34d57m04.03s & 27.91 & 0.15 & 5.6 & 1575.8 & 3.0 & PN & H-2 \\
F3D J033626.88-345701.66 & 03h36m26.88s & -34d57m01.66s & 27.63 & 0.14 & 7.6 & 1747.8 & 2.2 & PN & H-3 \\
F3D J033628.15-345648.45 & 03h36m28.15s & -34d56m48.45s & 28.11 & 0.15 & 4.8 & 1875.0 & 3.6 & PN & H-4 \\
F3D J033629.17-345637.03 & 03h36m29.17s & -34d56m37.03s & 28.65 & 0.15 & 3.1 & 1856.8 & 5.4 & PN & H-5 \\
F3D J033626.66-345619.49 & 03h36m26.66s & -34d56m19.49s & 28.24 & 0.14 & 4.8 & 1538.3 & 3.7 & PN & H-6 \\
\end{tabular}
\end{table}


==> tables/FCC167middle_fit_results_latex.txt <==
\begin{table}
\begin{tabular}{cccccccccc}
PN ID & Ra & Dec & m 5007 & mag err & A/rN & LOSV & LOSV err & label & index \\
F3D J033628.05-345815.65 & 03h36m28.05s & -34d58m15.65s & 27.22 & 0.35 & 4.5 & 1840.2 & 3.8 & PN & M-1 / C-99 \\
F3D J033629.08-345806.58 & 03h36m29.08s & -34d58m06.58s & 27.97 & 0.35 & 3.3 & 1754.2 & 5.1 & PN & M-2 / C-106 \\
F3D J033627.55-345806.28 & 03h36m27.55s & -34d58m06.28s & 27.69 & 0.35 & 3.6 & 1811.4 & 4.6 & PN & M-3 / C-108 \\
F3D J033627.69-345801.24 & 03h36m27.69s & -34d58m01.24s & 27.97 & 0.35 & 3.3 & 1698.3 & 5.1 & PN & M-4 / C-109 \\
F3D J033627.58-345800.32 & 03h36m27.58s & -34d58m00.32s & 27.32 & 0.35 & 5.4 & 1697.2 & 3.1 & PN & M-5 / C-110 \\
F3D J033629.84-345758.67 & 03h36m29.84s & -34d57m58.67s & 27.52 & 0.35 & 3.8 & 1747.5 & 4.0 & PN & M-6 \\
F3D J033628.30-345758.27 & 03h36m28.30s & -34d57m58.27s & 27.78 & 0.35 & 3.8 & 1801.5 & 4.4 & PN & M-7 / C-111 \\
F3D J033627.62-345756.05 & 03h36m27.62s & -34d57m56.05s & 27.19 & 0.35 & 6.8 & 1620.4 & 2.5 & PN & M-8 / C-113 \\
F3D J033628.07-345754.31 & 03h36m28.07s & -34d57m54.31s & 27.64 & 0.35 & 4.6 & 1442.9 & 3.7 & PN & M-9 \\
F3D J033626.66-345754.90 & 03h36m26.66s & -34d57m54.90s & 27.53 & 0.35 & 5.7 & 1676.3 & 2.9 & PN & M-10 \\
F3D J033625.57-345748.44 & 03h36m25.57s & -34d57m48.44s & 28.15 & 0.35 & 3.7 & 1682.1 & 4.6 & PN & M-11 \\
F3D J033627.25-345743.24 & 03h36m27.25s & -34d57m43.24s & 27.76 & 0.35 & 4.5 & 1619.9 & 3.7 & PN & M-12 \\
F3D J033628.36-345743.12 & 03h36m28.36s & -34d57m43.12s & 27.55 & 0.35 & 5.5 & 1819.5 & 3.0 & PN & M-13 \\
F3D J033627.69-345741.82 & 03h36m27.69s & -34d57m41.82s & 27.88 & 0.34 & 4.8 & 1567.5 & 3.6 & PN & M-14 \\
F3D J033629.20-345740.25 & 03h36m29.20s & -34d57m40.25s & 27.63 & 0.35 & 5.4 & 1679.3 & 3.1 & PN & M-15 \\
F3D J033629.69-345739.06 & 03h36m29.69s & -34d57m39.06s & 28.12 & 0.35 & 3.7 & 1788.4 & 4.5 & PN & M-16 \\
F3D J033630.03-345736.38 & 03h36m30.03s & -34d57m36.38s & 28.18 & 0.35 & 3.4 & 1683.9 & 4.8 & PN & M-17 \\
F3D J033626.43-345734.20 & 03h36m26.43s & -34d57m34.20s & 28.18 & 0.35 & 3.6 & 1719.3 & 4.7 & PN & M-18 \\
F3D J033629.96-345730.77 & 03h36m29.96s & -34d57m30.77s & 27.91 & 0.35 & 4.9 & 1668.7 & 3.6 & PN & M-19 \\
F3D J033629.38-345730.38 & 03h36m29.38s & -34d57m30.38s & 27.99 & 0.35 & 4.0 & 1680.1 & 4.0 & PN & M-20 \\
F3D J033625.83-345730.27 & 03h36m25.83s & -34d57m30.27s & 27.49 & 0.35 & 6.5 & 1804.5 & 2.6 & PN & M-21 \\
F3D J033625.84-345728.74 & 03h36m25.84s & -34d57m28.74s & 27.84 & 0.35 & 4.5 & 1831.2 & 3.7 & PN & M-22 \\
F3D J033627.26-345728.55 & 03h36m27.26s & -34d57m28.55s & 27.93 & 0.35 & 4.6 & 1608.4 & 3.8 & PN & M-23 \\
F3D J033628.54-345726.05 & 03h36m28.54s & -34d57m26.05s & 28.23 & 0.35 & 3.2 & 1674.8 & 5.2 & PN & M-24 \\
F3D J033629.49-345724.45 & 03h36m29.49s & -34d57m24.45s & 28.2 & 0.35 & 3.6 & 1735.5 & 4.8 & PN & M-25 \\
F3D J033629.29-345719.70 & 03h36m29.29s & -34d57m19.70s & 27.36 & 0.35 & 7.3 & 1769.0 & 2.4 & PN & M-26 \\
F3D J033628.14-345718.66 & 03h36m28.14s & -34d57m18.66s & 27.88 & 0.35 & 4.8 & 1642.7 & 3.8 & PN & M-27 \\
F3D J033628.38-345704.07 & 03h36m28.38s & -34d57m04.07s & 27.81 & 0.35 & 5.0 & 1573.8 & 3.3 & PN & M-28 \\
\end{tabular}
\end{table}


==> tables/FCC170center_fit_results_latex.txt <==
\begin{table}
\begin{tabular}{cccccccccc}
PN ID & Ra & Dec & m 5007 & mag err & A/rN & LOSV & LOSV err & label & index \\
F3D J033632.48-351802.32 & 03h36m32.48s & -35d18m02.32s & 28.34 & 0.1 & 3.3 & 1765.8 & 6.4 & PN & C-1 \\
F3D J033632.46-351801.60 & 03h36m32.46s & -35d18m01.60s & 28.09 & 0.09 & 4.0 & 1818.6 & 5.6 & PN & C-2 \\
F3D J033633.17-351800.22 & 03h36m33.17s & -35d18m00.22s & 28.07 & 0.09 & 3.7 & 1873.1 & 6.1 & PN & C-3 \\
F3D J033632.96-351757.07 & 03h36m32.96s & -35d17m57.07s & 27.85 & 0.08 & 4.7 & 1889.0 & 4.6 & PN & C-4 \\
F3D J033632.66-351756.82 & 03h36m32.66s & -35d17m56.82s & 27.94 & 0.09 & 3.5 & 1913.5 & 6.0 & PN & C-5 \\
F3D J033630.51-351755.75 & 03h36m30.51s & -35d17m55.75s & 27.55 & 0.07 & 8.5 & 1607.9 & 2.5 & PN & C-6 \\
F3D J033633.25-351753.54 & 03h36m33.25s & -35d17m53.54s & 28.52 & 0.1 & 3.0 & 1872.9 & 7.2 & PN & C-7 \\
F3D J033632.32-351753.43 & 03h36m32.32s & -35d17m53.43s & 27.31 & 0.08 & 5.7 & 1882.1 & 3.7 & PN & C-8 \\
F3D J033631.96-351753.24 & 03h36m31.96s & -35d17m53.24s & 27.85 & 0.09 & 3.6 & 1797.3 & 5.8 & HII & C-9 \\
F3D J033631.62-351751.98 & 03h36m31.62s & -35d17m51.98s & 27.18 & 0.07 & 6.5 & 1837.2 & 3.3 & PN & C-10 \\
F3D J033630.98-351749.67 & 03h36m30.98s & -35d17m49.67s & 28.32 & 0.1 & 3.0 & 1780.2 & 6.8 & PN & C-11 \\
F3D J033632.31-351749.49 & 03h36m32.31s & -35d17m49.49s & 27.71 & 0.09 & 3.8 & 1842.0 & 5.6 & PN & C-12 \\
F3D J033632.41-351749.01 & 03h36m32.41s & -35d17m49.01s & 27.77 & 0.09 & 4.0 & 1702.1 & 5.5 & PN & C-13 \\
F3D J033632.19-351747.12 & 03h36m32.19s & -35d17m47.12s & 26.93 & 0.07 & 6.8 & 1865.8 & 2.9 & HII & C-14 \\
F3D J033631.02-351746.54 & 03h36m31.02s & -35d17m46.54s & 27.74 & 0.09 & 4.1 & 1807.1 & 5.5 & PN & C-15 \\
F3D J033630.80-351744.12 & 03h36m30.80s & -35d17m44.12s & 27.73 & 0.08 & 4.6 & 1593.0 & 4.4 & PN & C-16 \\
F3D J033631.24-351743.96 & 03h36m31.24s & -35d17m43.96s & 26.96 & 0.08 & 4.9 & 1708.1 & 4.6 & PN & C-17 \\
F3D J033631.10-351743.25 & 03h36m31.10s & -35d17m43.25s & 27.05 & 0.08 & 5.6 & 1578.2 & 3.6 & PN & C-18 \\
F3D J033631.05-351740.46 & 03h36m31.05s & -35d17m40.46s & 27.41 & 0.09 & 3.7 & 1698.8 & 5.8 & PN & C-19 \\
F3D J033630.18-351740.65 & 03h36m30.18s & -35d17m40.65s & 27.92 & 0.08 & 5.2 & 1706.8 & 3.9 & PN & C-20 \\
F3D J033631.74-351739.03 & 03h36m31.74s & -35d17m39.03s & 27.25 & 0.09 & 3.8 & 1678.0 & 5.7 & PN & C-21 \\
F3D J033630.63-351738.41 & 03h36m30.63s & -35d17m38.41s & 27.52 & 0.08 & 5.6 & 1606.2 & 3.9 & PN & C-22 \\
F3D J033630.74-351738.41 & 03h36m30.74s & -35d17m38.41s & 27.27 & 0.07 & 6.3 & 1794.1 & 3.4 & PN & C-23 \\
F3D J033631.25-351737.88 & 03h36m31.25s & -35d17m37.88s & 27.26 & 0.08 & 4.1 & 1783.5 & 5.1 & PN & C-24 \\
F3D J033631.17-351735.25 & 03h36m31.17s & -35d17m35.25s & 27.69 & 0.1 & 3.3 & 1640.1 & 6.7 & PN & C-25 \\
F3D J033631.74-351734.37 & 03h36m31.74s & -35d17m34.37s & 27.18 & 0.07 & 6.5 & 1598.0 & 3.4 & PN & C-26 \\
F3D J033630.81-351733.91 & 03h36m30.81s & -35d17m33.91s & 27.94 & 0.1 & 3.2 & 1790.5 & 6.5 & PN & C-27 \\
F3D J033631.43-351733.42 & 03h36m31.43s & -35d17m33.42s & 27.77 & 0.09 & 3.4 & 1799.7 & 6.4 & PN & C-28 \\
F3D J033630.99-351733.67 & 03h36m30.99s & -35d17m33.67s & 26.78 & 0.07 & 8.0 & 1802.7 & 2.6 & PN & C-29 \\
F3D J033631.62-351732.66 & 03h36m31.62s & -35d17m32.66s & 28.02 & 0.09 & 3.2 & 1717.2 & 6.3 & PN & C-30 \\
F3D J033631.20-351731.88 & 03h36m31.20s & -35d17m31.88s & 27.73 & 0.09 & 3.8 & 1648.2 & 5.7 & PN & C-31 \\
F3D J033631.99-351731.67 & 03h36m31.99s & -35d17m31.67s & 28.47 & 0.1 & 3.1 & 1688.2 & 6.6 & PN & C-32 \\
F3D J033632.14-351728.53 & 03h36m32.14s & -35d17m28.53s & 28.31 & 0.09 & 3.9 & 1703.3 & 5.3 & PN & C-33 \\
F3D J033629.74-351728.11 & 03h36m29.74s & -35d17m28.11s & 27.6 & 0.07 & 6.5 & 1503.9 & 3.3 & PN & C-34 \\
F3D J033630.36-351728.01 & 03h36m30.36s & -35d17m28.01s & 27.41 & 0.08 & 5.6 & 1643.4 & 4.1 & PN & C-35 \\
F3D J033631.16-351727.43 & 03h36m31.16s & -35d17m27.43s & 28.15 & 0.09 & 3.4 & 1879.4 & 6.3 & PN & C-36 \\
F3D J033630.63-351726.42 & 03h36m30.63s & -35d17m26.42s & 27.9 & 0.09 & 3.6 & 1599.2 & 5.8 & PN & C-37 \\
F3D J033629.72-351720.42 & 03h36m29.72s & -35d17m20.42s & 28.03 & 0.09 & 3.9 & 1621.5 & 5.1 & PN & C-38 \\
F3D J033630.42-351719.90 & 03h36m30.42s & -35d17m19.90s & 27.86 & 0.08 & 5.3 & 1655.6 & 4.0 & PN & C-39 \\
F3D J033629.81-351718.39 & 03h36m29.81s & -35d17m18.39s & 27.59 & 0.08 & 4.7 & 1597.9 & 4.8 & interl & C-40 \\
F3D J033629.18-351715.89 & 03h36m29.18s & -35d17m15.89s & 27.5 & 0.07 & 7.9 & 1716.5 & 2.7 & PN & C-41 \\
F3D J033630.79-351715.75 & 03h36m30.79s & -35d17m15.75s & 27.32 & 0.07 & 12.7 & 1609.6 & 1.6 & PN & C-42 \\
F3D J033629.52-351710.09 & 03h36m29.52s & -35d17m10.09s & 28.19 & 0.09 & 3.7 & 1683.5 & 5.9 & PN & C-43 \\
F3D J033629.08-351704.69 & 03h36m29.08s & -35d17m04.69s & 28.16 & 0.09 & 3.7 & 1530.9 & 6.0 & PN & C-44 \\
\end{tabular}
\end{table}


==> tables/FCC170halo_fit_results_latex.txt <==
\begin{table}
\begin{tabular}{cccccccccc}
PN ID & Ra & Dec & m 5007 & mag err & A/rN & LOSV & LOSV err & label & index \\
F3D J033635.52-351842.76 & 03h36m35.52s & -35d18m42.76s & 27.59 & 0.09 & 12.3 & 1891.1 & 2.0 & PN & H-1 \\
F3D J033633.52-351840.90 & 03h36m33.52s & -35d18m40.90s & 27.93 & 0.1 & 9.2 & 1785.8 & 2.7 & PN & H-2 \\
F3D J033633.76-351835.79 & 03h36m33.76s & -35d18m35.79s & 28.71 & 0.11 & 4.0 & 1916.3 & 6.0 & PN & H-3 \\
F3D J033635.15-351829.79 & 03h36m35.15s & -35d18m29.79s & 27.46 & 0.1 & 8.3 & 1873.2 & 1.9 & PN & H-4 \\
F3D J033636.34-351828.93 & 03h36m36.34s & -35d18m28.93s & 27.43 & 0.1 & 12.3 & 1925.1 & 2.0 & PN & H-5 \\
F3D J033634.01-351827.99 & 03h36m34.01s & -35d18m27.99s & 28.57 & 0.11 & 4.1 & 1882.5 & 5.8 & PN & H-6 \\
F3D J033634.03-351822.00 & 03h36m34.03s & -35d18m22.00s & 28.46 & 0.11 & 4.6 & 1903.3 & 5.5 & PN & H-7 \\
F3D J033634.70-351820.98 & 03h36m34.70s & -35d18m20.98s & 28.04 & 0.1 & 7.8 & 1921.2 & 3.3 & PN & H-8 \\
F3D J033634.96-351820.20 & 03h36m34.96s & -35d18m20.20s & 27.47 & 0.1 & 12.4 & 1832.2 & 2.0 & PN & H-9 \\
F3D J033634.00-351820.23 & 03h36m34.00s & -35d18m20.23s & 28.29 & 0.11 & 4.4 & 1913.2 & 5.2 & PN & H-10 \\
F3D J033634.85-351819.21 & 03h36m34.85s & -35d18m19.21s & 28.38 & 0.11 & 5.1 & 1872.5 & 4.9 & PN & H-11 \\
F3D J033633.87-351819.19 & 03h36m33.87s & -35d18m19.19s & 28.33 & 0.11 & 4.5 & 1785.1 & 5.6 & PN & H-12 \\
F3D J033633.73-351817.02 & 03h36m33.73s & -35d18m17.02s & 27.65 & 0.1 & 8.0 & 1860.3 & 3.3 & PN & H-13 \\
F3D J033633.20-351814.92 & 03h36m33.20s & -35d18m14.92s & 27.91 & 0.1 & 7.0 & 1886.4 & 3.5 & PN & H-14 \\
F3D J033634.21-351811.93 & 03h36m34.21s & -35d18m11.93s & 27.97 & 0.1 & 7.4 & 1908.5 & 3.2 & PN & H-15 \\
F3D J033633.05-351810.91 & 03h36m33.05s & -35d18m10.91s & 28.31 & 0.11 & 4.5 & 1873.6 & 5.6 & PN & H-16 \\
F3D J033633.55-351810.52 & 03h36m33.55s & -35d18m10.52s & 27.71 & 0.1 & 6.1 & 1903.1 & 4.1 & PN & H-17 \\
F3D J033632.31-351809.47 & 03h36m32.31s & -35d18m09.47s & 27.64 & 0.1 & 9.1 & 1831.7 & 2.7 & PN & H-18 \\
F3D J033632.59-351807.92 & 03h36m32.59s & -35d18m07.92s & 27.68 & 0.1 & 9.5 & 1823.0 & 2.5 & PN & H-19 \\
F3D J033633.23-351804.90 & 03h36m33.23s & -35d18m04.90s & 27.91 & 0.1 & 5.4 & 1888.8 & 4.3 & PN & H-20 \\
F3D J033632.50-351803.93 & 03h36m32.50s & -35d18m03.93s & 28.06 & 0.1 & 6.0 & 1822.1 & 3.9 & PN & H-21 / C-2 \\
F3D J033634.26-351803.51 & 03h36m34.26s & -35d18m03.51s & 28.75 & 0.12 & 3.6 & 1797.8 & 6.6 & PN & H-22 \\
F3D J033634.03-351803.71 & 03h36m34.03s & -35d18m03.71s & 28.49 & 0.1 & 5.0 & 1932.7 & 4.7 & PN & H-23 \\
F3D J033633.01-351803.03 & 03h36m33.01s & -35d18m03.03s & 28.16 & 0.11 & 4.0 & 1878.6 & 6.4 & PN & H-24 \\
F3D J033633.19-351802.33 & 03h36m33.19s & -35d18m02.33s & 27.89 & 0.1 & 5.4 & 1860.8 & 4.7 & PN & H-25 / C-3 \\
F3D J033632.87-351801.55 & 03h36m32.87s & -35d18m01.55s & 28.31 & 0.12 & 3.3 & 1901.2 & 7.8 & PN & H-26 \\
F3D J033633.00-351759.26 & 03h36m33.00s & -35d17m59.26s & 27.76 & 0.1 & 6.6 & 1875.0 & 3.7 & PN & H-27 / C-4 \\
F3D J033632.69-351758.95 & 03h36m32.69s & -35d17m58.95s & 27.8 & 0.11 & 5.5 & 1913.6 & 4.8 & PN & H-28 / C-5 \\
F3D J033632.24-351758.62 & 03h36m32.24s & -35d17m58.62s & 28.24 & 0.12 & 3.6 & 1948.9 & 6.9 & PN & H-29 \\
F3D J033632.66-351756.01 & 03h36m32.66s & -35d17m56.01s & 28.28 & 0.12 & 3.8 & 1768.3 & 6.9 & PN & H-30 / C-7 \\
F3D J033633.28-351755.51 & 03h36m33.28s & -35d17m55.51s & 28.55 & 0.11 & 4.1 & 1867.3 & 5.9 & PN & H-31 / C-8 \\
F3D J033631.98-351755.35 & 03h36m31.98s & -35d17m55.35s & 27.72 & 0.11 & 4.8 & 1770.2 & 5.1 & PN & H-32 / C-10 \\
F3D J033632.36-351755.44 & 03h36m32.36s & -35d17m55.44s & 27.29 & 0.1 & 7.9 & 1882.1 & 3.2 & PN & H-33 / C-9 \\
F3D J033632.33-351751.40 & 03h36m32.33s & -35d17m51.40s & 27.92 & 0.11 & 4.3 & 1864.8 & 5.7 & PN & H-34 / C-13 \\
F3D J033632.44-351751.16 & 03h36m32.44s & -35d17m51.16s & 27.7 & 0.1 & 5.9 & 1706.4 & 4.3 & PN & H-35 / C-14 \\
F3D J033631.86-351751.35 & 03h36m31.86s & -35d17m51.35s & 27.08 & 0.11 & 4.6 & 1932.7 & 5.2 & PN & H-36 \\
F3D J033632.21-351749.20 & 03h36m32.21s & -35d17m49.20s & 27.03 & 0.1 & 7.6 & 1863.1 & 3.4 & PN & H-37 / C-15 \\
F3D J033632.36-351748.45 & 03h36m32.36s & -35d17m48.45s & 27.75 & 0.11 & 4.0 & 1803.6 & 5.8 & PN & H-38 \\
F3D J033632.05-351748.18 & 03h36m32.05s & -35d17m48.18s & 27.3 & 0.11 & 3.7 & 1806.0 & 5.7 & PN & H-39 \\
\end{tabular}
\end{table}


==> tables/FCC176center_fit_results_latex.txt <==
\begin{table}
\begin{tabular}{cccccc}
PNe number & Ra & Dec & m 5007 & A/rN & ID \\
03h36m46.56s & -36d15m32.93s & 28.34 & 5.4 & -135.2 & PN \\
03h36m45.77s & -36d15m32.27s & 28.74 & 3.2 & -68.6 & PN \\
03h36m47.29s & -36d15m26.16s & 28.69 & 4.0 & -111.9 & PN \\
03h36m47.38s & -36d15m25.95s & 28.41 & 5.5 & -145.0 & PN \\
03h36m45.70s & -36d15m22.99s & 28.66 & 3.3 & -127.1 & PN \\
03h36m47.43s & -36d15m15.48s & 28.17 & 6.7 & -214.1 & PN \\
03h36m45.29s & -36d15m15.07s & 28.35 & 4.1 & -108.9 & PN \\
03h36m46.85s & -36d15m12.44s & 28.92 & 3.0 & -91.7 & PN \\
03h36m46.46s & -36d15m09.97s & 28.5 & 5.0 & -108.4 & PN \\
03h36m45.97s & -36d15m01.20s & 28.64 & 3.8 & -75.2 & PN \\
03h36m44.22s & -36d15m00.52s & 27.98 & 7.3 & -42.9 & PN \\
03h36m45.47s & -36d14m55.03s & 28.25 & 5.8 & -15.7 & PN \\
03h36m44.64s & -36d14m54.99s & 28.16 & 6.5 & -16.8 & PN \\
03h36m44.06s & -36d14m48.23s & 28.3 & 5.9 & -54.2 & PN \\
03h36m47.15s & -36d14m40.76s & 28.99 & 3.2 & -9.3 & PN \\
\end{tabular}
\end{table}


==> tables/FCC177center_fit_results_latex.txt <==
\begin{table}
\begin{tabular}{cccccccccc}
PN ID & Ra & Dec & m 5007 & mag err & A/rN & LOSV & LOSV err & label & index \\
F3D J033647.69-344455.44 & 03h36m47.69s & -34d44m55.44s & 28.85 & 0.09 & 3.2 & 1672.3 & 7.1 & PN & C-1 \\
F3D J033647.36-344448.76 & 03h36m47.36s & -34d44m48.76s & 28.42 & 0.07 & 5.5 & 1663.4 & 4.1 & PN & C-2 \\
F3D J033647.24-344448.05 & 03h36m47.24s & -34d44m48.05s & 28.09 & 0.06 & 8.3 & 1698.2 & 2.9 & PN & C-3 \\
F3D J033647.29-344446.76 & 03h36m47.29s & -34d44m46.76s & 28.99 & 0.09 & 3.2 & 1611.7 & 6.8 & PN & C-4 \\
F3D J033647.72-344446.23 & 03h36m47.72s & -34d44m46.23s & 28.25 & 0.07 & 4.9 & 1697.1 & 4.7 & PN & C-5 \\
F3D J033648.63-344443.66 & 03h36m48.63s & -34d44m43.66s & 28.36 & 0.06 & 8.0 & 1651.2 & 2.8 & PN & C-6 \\
F3D J033648.16-344438.93 & 03h36m48.16s & -34d44m38.93s & 28.07 & 0.06 & 8.4 & 1614.2 & 2.6 & PN & C-7 \\
F3D J033646.98-344438.74 & 03h36m46.98s & -34d44m38.74s & 28.18 & 0.06 & 7.5 & 1614.1 & 3.0 & PN & C-8 \\
F3D J033647.92-344438.39 & 03h36m47.92s & -34d44m38.39s & 27.83 & 0.06 & 9.0 & 1601.3 & 2.5 & PN & C-9 \\
F3D J033647.64-344436.96 & 03h36m47.64s & -34d44m36.96s & 28.38 & 0.08 & 4.3 & 1633.4 & 5.5 & PN & C-10 \\
F3D J033647.42-344436.09 & 03h36m47.42s & -34d44m36.09s & 28.45 & 0.08 & 4.4 & 1649.3 & 5.2 & PN & C-11 \\
F3D J033647.60-344435.80 & 03h36m47.60s & -34d44m35.80s & 27.96 & 0.07 & 6.3 & 1631.8 & 3.7 & PN & C-12 \\
F3D J033648.01-344435.37 & 03h36m48.01s & -34d44m35.37s & 27.22 & 0.05 & 16.9 & 1584.6 & 1.4 & PN & C-13 \\
F3D J033646.91-344430.72 & 03h36m46.91s & -34d44m30.72s & 28.95 & 0.08 & 3.6 & 1596.3 & 6.4 & PN & C-14 \\
F3D J033647.29-344430.11 & 03h36m47.29s & -34d44m30.11s & 28.43 & 0.08 & 4.0 & 1604.5 & 5.6 & PN & C-15 \\
F3D J033647.28-344429.16 & 03h36m47.28s & -34d44m29.16s & 28.42 & 0.08 & 4.1 & 1641.4 & 5.7 & PN & C-16 \\
F3D J033646.11-344425.71 & 03h36m46.11s & -34d44m25.71s & 28.92 & 0.07 & 4.7 & 1565.1 & 4.8 & PN & C-17 \\
F3D J033647.92-344424.69 & 03h36m47.92s & -34d44m24.69s & 27.82 & 0.06 & 8.1 & 1645.0 & 2.7 & PN & C-18 \\
F3D J033647.87-344423.65 & 03h36m47.87s & -34d44m23.65s & 27.84 & 0.06 & 6.9 & 1623.2 & 3.1 & PN & C-19 \\
F3D J033647.78-344425.09 & 03h36m47.78s & -34d44m25.09s & 27.1 & 0.06 & 12.9 & 1553.5 & 1.8 & PN & C-20 \\
F3D J033646.76-344423.71 & 03h36m46.76s & -34d44m23.71s & 28.83 & 0.08 & 4.2 & 1600.7 & 5.5 & PN & C-21 \\
F3D J033646.56-344425.77 & 03h36m46.56s & -34d44m25.77s & 28.21 & 0.06 & 8.3 & 1630.5 & 2.7 & PN & C-22 \\
F3D J033646.56-344424.09 & 03h36m46.56s & -34d44m24.09s & 27.15 & 0.05 & 21.9 & 1574.3 & 1.1 & PN & C-23 \\
F3D J033647.15-344423.42 & 03h36m47.15s & -34d44m23.42s & 27.42 & 0.06 & 10.6 & 1598.2 & 2.1 & PN & C-24 \\
F3D J033647.72-344422.81 & 03h36m47.72s & -34d44m22.81s & 27.7 & 0.06 & 6.4 & 1604.3 & 3.6 & PN & C-25 \\
F3D J033646.86-344422.43 & 03h36m46.86s & -34d44m22.43s & 27.96 & 0.06 & 9.1 & 1547.1 & 2.6 & PN & C-26 \\
F3D J033647.51-344420.50 & 03h36m47.51s & -34d44m20.50s & 27.68 & 0.07 & 5.7 & 1592.6 & 4.0 & PN & C-27 \\
F3D J033647.72-344420.06 & 03h36m47.72s & -34d44m20.06s & 27.17 & 0.05 & 12.2 & 1547.6 & 1.9 & PN & C-28 \\
F3D J033648.18-344418.79 & 03h36m48.18s & -34d44m18.79s & 27.61 & 0.06 & 11.9 & 1578.8 & 1.9 & PN & C-29 \\
F3D J033647.87-344417.02 & 03h36m47.87s & -34d44m17.02s & 28.37 & 0.07 & 5.0 & 1589.7 & 4.5 & PN & C-30 \\
F3D J033647.30-344417.48 & 03h36m47.30s & -34d44m17.48s & 27.71 & 0.06 & 8.0 & 1581.7 & 3.0 & PN & C-31 \\
F3D J033647.22-344417.39 & 03h36m47.22s & -34d44m17.39s & 27.56 & 0.06 & 9.6 & 1579.0 & 2.5 & PN & C-32 \\
F3D J033647.29-344419.26 & 03h36m47.29s & -34d44m19.26s & 27.54 & 0.06 & 7.8 & 1548.5 & 2.8 & PN & C-33 \\
F3D J033647.47-344417.96 & 03h36m47.47s & -34d44m17.96s & 27.41 & 0.06 & 8.6 & 1530.0 & 2.5 & HII & C-34 \\
F3D J033647.46-344416.72 & 03h36m47.46s & -34d44m16.72s & 27.1 & 0.06 & 12.3 & 1571.2 & 1.9 & HII & C-35 \\
F3D J033647.43-344419.09 & 03h36m47.43s & -34d44m19.09s & 27.99 & 0.07 & 5.1 & 1581.0 & 4.5 & PN & C-36 \\
F3D J033647.84-344411.40 & 03h36m47.84s & -34d44m11.40s & 28.73 & 0.08 & 3.6 & 1490.7 & 5.6 & PN & C-37 \\
F3D J033647.54-344411.45 & 03h36m47.54s & -34d44m11.45s & 28.38 & 0.07 & 4.4 & 1545.9 & 5.2 & PN & C-38 \\
F3D J033647.28-344409.44 & 03h36m47.28s & -34d44m09.44s & 28.42 & 0.07 & 4.7 & 1572.9 & 5.0 & PN & C-39 \\
F3D J033647.84-344408.86 & 03h36m47.84s & -34d44m08.86s & 27.98 & 0.06 & 8.1 & 1538.8 & 2.9 & PN & C-40 \\
F3D J033646.86-344408.57 & 03h36m46.86s & -34d44m08.57s & 28.39 & 0.07 & 5.9 & 1526.2 & 3.9 & PN & C-41 \\
F3D J033646.78-344408.01 & 03h36m46.78s & -34d44m08.01s & 27.85 & 0.06 & 10.6 & 1513.4 & 2.2 & PN & C-42 \\
F3D J033647.85-344406.72 & 03h36m47.85s & -34d44m06.72s & 27.68 & 0.06 & 10.9 & 1517.7 & 2.0 & PN & C-43 \\
F3D J033647.57-344405.49 & 03h36m47.57s & -34d44m05.49s & 28.71 & 0.09 & 3.5 & 1554.2 & 6.6 & PN & C-44 \\
F3D J033647.87-344404.34 & 03h36m47.87s & -34d44m04.34s & 27.92 & 0.06 & 9.2 & 1604.6 & 2.4 & PN & C-45 \\
F3D J033646.43-344402.36 & 03h36m46.43s & -34d44m02.36s & 28.34 & 0.06 & 7.9 & 1519.4 & 2.8 & PN & C-46 \\
F3D J033647.39-344401.45 & 03h36m47.39s & -34d44m01.45s & 28.27 & 0.07 & 4.7 & 1527.7 & 5.0 & PN & C-47 \\
F3D J033647.01-344400.34 & 03h36m47.01s & -34d44m00.34s & 28.17 & 0.06 & 7.5 & 1529.6 & 3.1 & PN & C-48 \\
F3D J033648.27-344359.31 & 03h36m48.27s & -34d43m59.31s & 27.77 & 0.06 & 13.4 & 1527.7 & 1.7 & PN & C-49 \\
F3D J033647.70-344357.80 & 03h36m47.70s & -34d43m57.80s & 28.61 & 0.07 & 4.7 & 1486.5 & 4.8 & PN & C-50 \\
F3D J033646.22-344356.69 & 03h36m46.22s & -34d43m56.69s & 29.01 & 0.08 & 4.2 & 1497.1 & 5.4 & PN & C-51 \\
F3D J033647.35-344355.24 & 03h36m47.35s & -34d43m55.24s & 27.85 & 0.06 & 7.4 & 1497.1 & 3.1 & PN & C-52 \\
F3D J033648.00-344353.24 & 03h36m48.00s & -34d43m53.24s & 27.2 & 0.05 & 20.0 & 1460.4 & 1.1 & PN & C-53 \\
F3D J033647.58-344351.63 & 03h36m47.58s & -34d43m51.63s & 28.18 & 0.06 & 6.8 & 1512.0 & 3.3 & PN & C-54 \\
F3D J033647.25-344348.50 & 03h36m47.25s & -34d43m48.50s & 28.25 & 0.06 & 6.9 & 1473.6 & 3.4 & PN & C-55 \\
F3D J033647.03-344344.49 & 03h36m47.03s & -34d43m44.49s & 29.11 & 0.09 & 3.4 & 1517.6 & 6.8 & PN & C-56 \\
F3D J033647.39-344342.67 & 03h36m47.39s & -34d43m42.67s & 27.55 & 0.06 & 12.7 & 1481.7 & 1.8 & PN & C-57 \\
\end{tabular}
\end{table}


==> tables/FCC177halo_fit_results_latex.txt <==
\begin{table}
\begin{tabular}{cccccccccc}
PN ID & Ra & Dec & m 5007 & mag err & A/rN & LOSV & LOSV err & label & index \\
F3D J033647.34-344400.76 & 03h36m47.34s & -34d44m00.76s & 28.4 & 0.08 & 3.3 & 1522.2 & 6.6 & PN & H-1 / C-47 \\
F3D J033646.96-344359.51 & 03h36m46.96s & -34d43m59.51s & 28.2 & 0.06 & 5.5 & 1523.6 & 4.0 & PN & H-2 / C-48 \\
F3D J033647.65-344357.20 & 03h36m47.65s & -34d43m57.20s & 28.58 & 0.07 & 3.9 & 1484.7 & 5.5 & PN & H-3 / C-50 \\
F3D J033647.31-344354.54 & 03h36m47.31s & -34d43m54.54s & 27.91 & 0.05 & 6.3 & 1504.7 & 3.6 & PN & H-4 / C-52 \\
F3D J033647.96-344352.52 & 03h36m47.96s & -34d43m52.52s & 27.12 & 0.04 & 18.6 & 1462.5 & 1.2 & PN & H-5 / C-53 \\
F3D J033647.53-344350.76 & 03h36m47.53s & -34d43m50.76s & 28.23 & 0.06 & 5.6 & 1509.9 & 3.9 & PN & H-6 / C-54 \\
F3D J033647.21-344347.77 & 03h36m47.21s & -34d43m47.77s & 28.08 & 0.05 & 6.6 & 1470.8 & 3.5 & PN & H-7 / C-55 \\
F3D J033646.26-344346.66 & 03h36m46.26s & -34d43m46.66s & 28.49 & 0.06 & 5.2 & 1507.5 & 4.0 & PN & H-8 \\
F3D J033646.99-344343.63 & 03h36m46.99s & -34d43m43.63s & 28.87 & 0.07 & 3.6 & 1506.3 & 6.0 & PN & H-9 / C-56 \\
F3D J033647.34-344341.95 & 03h36m47.34s & -34d43m41.95s & 27.38 & 0.04 & 13.3 & 1473.6 & 1.7 & PN & H-10 / C-57 \\
F3D J033647.90-344333.37 & 03h36m47.90s & -34d43m33.37s & 28.98 & 0.07 & 3.8 & 1519.0 & 5.8 & PN & H-11 \\
F3D J033647.53-344331.97 & 03h36m47.53s & -34d43m31.97s & 28.87 & 0.07 & 4.0 & 1505.5 & 5.6 & PN & H-12 \\
F3D J033647.48-344330.54 & 03h36m47.48s & -34d43m30.54s & 28.28 & 0.05 & 6.9 & 1504.8 & 3.3 & PN & H-13 \\
F3D J033645.43-344330.13 & 03h36m45.43s & -34d43m30.13s & 28.28 & 0.05 & 7.6 & 1470.0 & 2.9 & PN & H-14 \\
F3D J033648.70-344329.95 & 03h36m48.70s & -34d43m29.95s & 28.47 & 0.06 & 6.0 & 1471.7 & 3.8 & PN & H-15 \\
F3D J033645.12-344329.92 & 03h36m45.12s & -34d43m29.92s & 28.41 & 0.05 & 6.7 & 1552.4 & 3.4 & PN & H-16 \\
F3D J033647.35-344321.95 & 03h36m47.35s & -34d43m21.95s & 28.06 & 0.05 & 8.2 & 1460.5 & 2.7 & PN & H-17 \\
F3D J033648.60-344319.66 & 03h36m48.60s & -34d43m19.66s & 28.95 & 0.07 & 4.2 & 1489.0 & 5.3 & PN & H-18 \\
F3D J033647.43-344306.46 & 03h36m47.43s & -34d43m06.46s & 27.83 & 0.04 & 11.3 & 1571.2 & 1.9 & PN & H-19 \\
\end{tabular}
\end{table}


==> tables/FCC182center_fit_results_latex.txt <==
\begin{table}
\begin{tabular}{cccccccccc}
PN ID & Ra & Dec & m 5007 & mag err & A/rN & LOSV & LOSV err & label & index \\
F3D J033654.10-352245.60 & 03h36m54.10s & -35d22m45.60s & 27.71 & 0.04 & 9.5 & 1750.9 & 2.2 & PN & C-1 \\
F3D J033654.55-352241.31 & 03h36m54.55s & -35d22m41.31s & 27.87 & 0.05 & 7.7 & 1709.2 & 2.9 & PN & C-2 \\
F3D J033654.29-352236.07 & 03h36m54.29s & -35d22m36.07s & 28.09 & 0.06 & 5.5 & 1662.7 & 3.8 & PN & C-3 \\
F3D J033653.86-352233.60 & 03h36m53.86s & -35d22m33.60s & 28.44 & 0.07 & 4.1 & 1717.9 & 5.2 & PN & C-4 \\
F3D J033654.33-352230.76 & 03h36m54.33s & -35d22m30.76s & 27.47 & 0.06 & 5.7 & 1683.3 & 3.6 & PN & C-5 \\
F3D J033653.54-352230.37 & 03h36m53.54s & -35d22m30.37s & 27.89 & 0.05 & 7.2 & 1650.4 & 2.8 & PN & C-6 \\
F3D J033652.95-352228.79 & 03h36m52.95s & -35d22m28.79s & 27.35 & 0.04 & 13.4 & 1675.6 & 1.6 & PN & C-7 \\
F3D J033654.21-352222.49 & 03h36m54.21s & -35d22m22.49s & 28.74 & 0.08 & 3.2 & 1729.0 & 6.5 & PN & C-8 \\
F3D J033654.32-352222.06 & 03h36m54.32s & -35d22m22.06s & 27.84 & 0.05 & 7.7 & 1674.4 & 2.8 & PN & C-9 \\
F3D J033656.13-352220.17 & 03h36m56.13s & -35d22m20.17s & 28.15 & 0.05 & 7.1 & 1721.2 & 3.0 & PN & C-10 \\
\end{tabular}
\end{table}


==> tables/FCC184center_fit_results_latex.txt <==
\begin{table}
\begin{tabular}{cccccccccc}
PN ID & Ra & Dec & m 5007 & mag err & A/rN & LOSV & LOSV err & label & index \\
F3D J033656.14-353102.61 & 03h36m56.14s & -35d31m02.61s & 28.37 & 0.13 & 4.4 & 1413.1 & 4.3 & PN & C-1 \\
F3D J033656.28-353101.20 & 03h36m56.28s & -35d31m01.20s & 28.76 & 0.13 & 3.1 & 1336.9 & 6.2 & PN & C-2 \\
F3D J033656.40-353053.33 & 03h36m56.40s & -35d30m53.33s & 28.2 & 0.12 & 6.0 & 1166.7 & 3.3 & PN & C-3 \\
F3D J033655.75-353049.61 & 03h36m55.75s & -35d30m49.61s & 27.48 & 0.12 & 10.6 & 1388.2 & 1.8 & PN & C-4 \\
F3D J033657.05-353048.36 & 03h36m57.05s & -35d30m48.36s & 28.04 & 0.13 & 6.0 & 1292.6 & 3.3 & PN & C-5 \\
F3D J033655.24-353047.93 & 03h36m55.24s & -35d30m47.93s & 27.42 & 0.12 & 11.0 & 1475.0 & 1.8 & PN & C-6 \\
F3D J033658.21-353047.14 & 03h36m58.21s & -35d30m47.14s & 28.63 & 0.13 & 3.4 & 1287.8 & 5.6 & PN & C-7 \\
F3D J033658.89-353044.36 & 03h36m58.89s & -35d30m44.36s & 27.82 & 0.15 & 3.1 & 1307.4 & 7.7 & PN & C-8 \\
F3D J033656.82-353041.62 & 03h36m56.82s & -35d30m41.62s & 28.53 & 0.13 & 3.4 & 1363.3 & 6.0 & PN & C-9 \\
F3D J033658.52-353038.23 & 03h36m58.52s & -35d30m38.23s & 27.46 & 0.12 & 8.7 & 1260.0 & 2.2 & PN & C-10 \\
F3D J033658.65-353037.81 & 03h36m58.65s & -35d30m37.81s & 27.83 & 0.13 & 6.3 & 1258.7 & 3.2 & PN & C-11 \\
F3D J033654.76-353037.40 & 03h36m54.76s & -35d30m37.40s & 28.46 & 0.13 & 4.3 & 1415.6 & 4.6 & PN & C-12 \\
F3D J033658.23-353037.09 & 03h36m58.23s & -35d30m37.09s & 28.5 & 0.13 & 3.3 & 1316.0 & 5.9 & PN & C-13 \\
F3D J033657.28-353038.15 & 03h36m57.28s & -35d30m38.15s & 28.19 & 0.13 & 3.6 & 1316.2 & 5.3 & PN & C-14 \\
F3D J033656.76-353036.93 & 03h36m56.76s & -35d30m36.93s & 27.43 & 0.12 & 8.5 & 1300.2 & 2.3 & PN & C-15 \\
F3D J033656.35-353033.95 & 03h36m56.35s & -35d30m33.95s & 27.61 & 0.12 & 7.2 & 1250.4 & 2.7 & PN & C-16 \\
F3D J033656.05-353033.99 & 03h36m56.05s & -35d30m33.99s & 28.28 & 0.13 & 3.0 & 1352.9 & 6.4 & PN & C-17 \\
F3D J033658.56-353033.99 & 03h36m58.56s & -35d30m33.99s & 27.74 & 0.12 & 7.3 & 1395.4 & 2.7 & PN & C-18 \\
F3D J033658.36-353032.54 & 03h36m58.36s & -35d30m32.54s & 27.13 & 0.12 & 11.7 & 1255.3 & 1.7 & PN & C-19 \\
F3D J033658.77-353031.13 & 03h36m58.77s & -35d30m31.13s & 27.19 & 0.12 & 9.6 & 1271.0 & 2.1 & PN & C-20 \\
F3D J033654.43-353031.98 & 03h36m54.43s & -35d30m31.98s & 27.14 & 0.12 & 10.3 & 1258.1 & 2.0 & PN & C-21 \\
F3D J033654.43-353030.88 & 03h36m54.43s & -35d30m30.88s & 27.95 & 0.13 & 5.4 & 1282.2 & 3.6 & PN & C-22 \\
F3D J033659.85-353028.86 & 03h36m59.85s & -35d30m28.86s & 27.99 & 0.12 & 6.9 & 1380.7 & 2.8 & PN & C-23 \\
F3D J033659.19-353028.58 & 03h36m59.19s & -35d30m28.58s & 28.2 & 0.12 & 5.6 & 1288.8 & 3.5 & PN & C-24 \\
F3D J033658.32-353027.07 & 03h36m58.32s & -35d30m27.07s & 28.08 & 0.13 & 4.0 & 1306.3 & 4.9 & PN & C-25 \\
F3D J033655.90-353028.02 & 03h36m55.90s & -35d30m28.02s & 28.71 & 0.13 & 3.1 & 1268.2 & 6.1 & PN & C-26 \\
F3D J033655.80-353026.30 & 03h36m55.80s & -35d30m26.30s & 28.5 & 0.13 & 4.0 & 1190.0 & 4.8 & PN & C-27 \\
F3D J033654.45-353024.93 & 03h36m54.45s & -35d30m24.93s & 27.58 & 0.12 & 6.5 & 1303.0 & 3.0 & PN & C-28 \\
F3D J033658.10-353024.83 & 03h36m58.10s & -35d30m24.83s & 27.89 & 0.13 & 5.7 & 1339.4 & 3.6 & PN & C-29 \\
F3D J033655.24-353024.33 & 03h36m55.24s & -35d30m24.33s & 27.73 & 0.13 & 6.2 & 1346.9 & 3.1 & PN & C-30 \\
F3D J033659.57-353022.78 & 03h36m59.57s & -35d30m22.78s & 27.86 & 0.13 & 4.5 & 1469.1 & 4.3 & PN & C-31 \\
F3D J033658.96-353021.57 & 03h36m58.96s & -35d30m21.57s & 28.4 & 0.13 & 4.0 & 1228.0 & 4.8 & PN & C-32 \\
F3D J033655.07-353021.19 & 03h36m55.07s & -35d30m21.19s & 28.82 & 0.13 & 3.1 & 1396.5 & 6.5 & PN & C-33 \\
F3D J033654.63-353020.92 & 03h36m54.63s & -35d30m20.92s & 27.89 & 0.12 & 6.6 & 1045.9 & 3.0 & PN & C-34 \\
F3D J033655.40-353020.69 & 03h36m55.40s & -35d30m20.69s & 28.13 & 0.13 & 3.5 & 1322.3 & 5.6 & PN & C-35 \\
F3D J033658.54-353020.23 & 03h36m58.54s & -35d30m20.23s & 28.55 & 0.13 & 3.6 & 1253.1 & 5.2 & PN & C-36 \\
F3D J033657.97-353019.77 & 03h36m57.97s & -35d30m19.77s & 27.71 & 0.13 & 6.1 & 1295.4 & 3.2 & PN & C-37 \\
F3D J033655.56-353019.10 & 03h36m55.56s & -35d30m19.10s & 28.8 & 0.13 & 3.5 & 1200.5 & 5.5 & PN & C-38 \\
F3D J033655.98-353017.75 & 03h36m55.98s & -35d30m17.75s & 28.61 & 0.13 & 3.1 & 1273.1 & 6.3 & PN & C-39 \\
F3D J033658.14-353017.56 & 03h36m58.14s & -35d30m17.56s & 27.35 & 0.12 & 10.3 & 1245.1 & 1.9 & PN & C-40 \\
F3D J033655.75-353017.58 & 03h36m55.75s & -35d30m17.58s & 28.05 & 0.13 & 3.9 & 1395.4 & 5.0 & PN & C-41 \\
F3D J033655.33-353016.38 & 03h36m55.33s & -35d30m16.38s & 28.27 & 0.13 & 3.8 & 1273.0 & 5.1 & PN & C-42 \\
F3D J033654.94-353015.03 & 03h36m54.94s & -35d30m15.03s & 28.05 & 0.13 & 4.0 & 1378.5 & 5.0 & PN & C-43 \\
F3D J033655.63-353014.13 & 03h36m55.63s & -35d30m14.13s & 27.78 & 0.13 & 5.2 & 1257.6 & 3.9 & PN & C-44 \\
F3D J033657.77-353014.57 & 03h36m57.77s & -35d30m14.57s & 27.55 & 0.12 & 6.9 & 1279.6 & 2.8 & PN & C-45 \\
F3D J033657.91-353013.57 & 03h36m57.91s & -35d30m13.57s & 28.58 & 0.13 & 3.4 & 1344.2 & 5.8 & PN & C-46 \\
F3D J033658.58-353012.82 & 03h36m58.58s & -35d30m12.82s & 27.2 & 0.12 & 9.2 & 1211.8 & 2.2 & PN & C-47 \\
F3D J033656.39-353012.34 & 03h36m56.39s & -35d30m12.34s & 27.36 & 0.12 & 12.2 & 1229.0 & 1.6 & PN & C-48 \\
F3D J033655.61-353009.54 & 03h36m55.61s & -35d30m09.54s & 28.65 & 0.13 & 4.2 & 1281.1 & 4.7 & PN & C-49 \\
F3D J033655.81-353009.87 & 03h36m55.81s & -35d30m09.87s & 27.41 & 0.12 & 7.6 & 1357.4 & 2.5 & PN & C-50 \\
F3D J033658.39-353009.27 & 03h36m58.39s & -35d30m09.27s & 27.74 & 0.12 & 6.6 & 1280.5 & 3.0 & PN & C-51 \\
F3D J033656.93-353009.28 & 03h36m56.93s & -35d30m09.28s & 27.83 & 0.12 & 5.9 & 1275.6 & 3.7 & PN & C-52 \\
F3D J033657.36-353010.35 & 03h36m57.36s & -35d30m10.35s & 27.84 & 0.13 & 5.1 & 1269.6 & 3.7 & PN & C-53 \\
F3D J033658.63-353008.81 & 03h36m58.63s & -35d30m08.81s & 27.44 & 0.12 & 10.1 & 1407.0 & 2.0 & PN & C-54 \\
F3D J033655.89-353007.51 & 03h36m55.89s & -35d30m07.51s & 28.28 & 0.13 & 3.8 & 1258.5 & 5.2 & PN & C-55 \\
F3D J033656.41-353008.90 & 03h36m56.41s & -35d30m08.90s & 27.78 & 0.13 & 5.0 & 1253.2 & 4.0 & PN & C-56 \\
F3D J033656.38-353007.38 & 03h36m56.38s & -35d30m07.38s & 28.24 & 0.13 & 5.2 & 1313.6 & 3.8 & PN & C-57 \\
F3D J033658.12-353005.46 & 03h36m58.12s & -35d30m05.46s & 28.56 & 0.13 & 3.6 & 1233.8 & 5.5 & PN & C-58 \\
F3D J033654.93-353005.09 & 03h36m54.93s & -35d30m05.09s & 27.43 & 0.12 & 10.3 & 1238.6 & 1.9 & PN & C-59 \\
F3D J033655.18-353004.48 & 03h36m55.18s & -35d30m04.48s & 28.03 & 0.12 & 6.0 & 1334.1 & 3.2 & PN & C-60 \\
F3D J033657.89-353002.97 & 03h36m57.89s & -35d30m02.97s & 28.04 & 0.13 & 5.1 & 1382.2 & 3.8 & PN & C-61 \\
F3D J033658.24-353001.37 & 03h36m58.24s & -35d30m01.37s & 27.39 & 0.12 & 9.0 & 1246.7 & 2.2 & PN & C-62 \\
F3D J033656.58-352959.65 & 03h36m56.58s & -35d29m59.65s & 28.38 & 0.13 & 4.3 & 1336.1 & 4.7 & PN & C-63 \\
F3D J033657.58-352956.19 & 03h36m57.58s & -35d29m56.19s & 28.35 & 0.13 & 4.7 & 1246.9 & 4.2 & PN & C-64 \\
F3D J033656.79-352955.91 & 03h36m56.79s & -35d29m55.91s & 28.23 & 0.13 & 4.6 & 1443.0 & 4.3 & PN & C-65 \\
F3D J033657.73-352956.66 & 03h36m57.73s & -35d29m56.66s & 27.69 & 0.12 & 7.9 & 1262.4 & 2.5 & PN & C-66 \\
F3D J033656.46-352953.32 & 03h36m56.46s & -35d29m53.32s & 27.91 & 0.12 & 7.0 & 1183.9 & 2.7 & PN & C-67 \\
F3D J033657.25-352950.69 & 03h36m57.25s & -35d29m50.69s & 28.45 & 0.13 & 4.4 & 1266.4 & 4.5 & PN & C-68 \\
F3D J033657.05-352948.72 & 03h36m57.05s & -35d29m48.72s & 28.74 & 0.13 & 3.3 & 1432.2 & 5.8 & PN & C-69 \\
\end{tabular}
\end{table}


==> tables/FCC184halo_fit_results_latex.txt <==
\begin{table}
\begin{tabular}{cccccccccc}
PN ID & Ra & Dec & m 5007 & mag err & A/rN & LOSV & LOSV err & label & index \\
F3D J033645.08-353022.77 & 03h36m45.08s & -35d30m22.77s & 28.51 & 0.15 & 4.7 & 1306.0 & 3.8 & PN & H-1 \\
F3D J033647.97-352939.75 & 03h36m47.97s & -35d29m39.75s & 28.45 & 0.14 & 5.3 & 1448.1 & 3.3 & PN & H-2 \\
\end{tabular}
\end{table}


==> tables/FCC184middle_fit_results_latex.txt <==
\begin{table}
\begin{tabular}{cccccccccc}
PN ID & Ra & Dec & m 5007 & mag err & A/rN & LOSV & LOSV err & label & index \\
F3D J033651.34-353041.13 & 03h36m51.34s & -35d30m41.13s & 27.33 & 0.03 & 22.0 & 1334.4 & 1.1 & PN & M-1 \\
F3D J033652.87-353032.07 & 03h36m52.87s & -35d30m32.07s & 29.12 & 0.07 & 3.9 & 1252.0 & 6.3 & PN & M-2 \\
F3D J033653.45-353028.61 & 03h36m53.45s & -35d30m28.61s & 27.72 & 0.03 & 12.4 & 1180.1 & 1.9 & PN & M-3 \\
F3D J033652.38-353025.89 & 03h36m52.38s & -35d30m25.89s & 27.64 & 0.03 & 16.3 & 1389.8 & 1.5 & PN & M-4 \\
F3D J033655.09-353021.36 & 03h36m55.09s & -35d30m21.36s & 28.27 & 0.09 & 3.2 & 1236.5 & 8.0 & PN & M-5 / C-40 \\
F3D J033654.63-353021.01 & 03h36m54.63s & -35d30m21.01s & 28.92 & 0.08 & 3.3 & 1185.6 & 7.1 & PN & M-6 / C-42 \\
F3D J033653.20-353020.20 & 03h36m53.20s & -35d30m20.20s & 27.42 & 0.03 & 16.2 & 1505.8 & 1.4 & PN & M-7 \\
F3D J033652.24-353019.69 & 03h36m52.24s & -35d30m19.69s & 29.01 & 0.06 & 4.4 & 1300.9 & 5.5 & PN & M-8 \\
F3D J033652.98-353019.51 & 03h36m52.98s & -35d30m19.51s & 28.85 & 0.06 & 4.5 & 1226.1 & 5.3 & PN & M-9 \\
F3D J033654.93-353015.31 & 03h36m54.93s & -35d30m15.31s & 27.32 & 0.03 & 9.8 & 1229.4 & 2.3 & PN & M-10 / C-53 \\
F3D J033650.28-353013.89 & 03h36m50.28s & -35d30m13.89s & 29.11 & 0.06 & 4.2 & 1221.3 & 5.7 & PN & M-11 \\
F3D J033654.34-353013.87 & 03h36m54.34s & -35d30m13.87s & 28.7 & 0.06 & 4.5 & 1265.2 & 4.9 & PN & M-12 / C-55 \\
F3D J033654.16-353008.50 & 03h36m54.16s & -35d30m08.50s & 29.18 & 0.08 & 3.1 & 1408.5 & 7.6 & PN & M-13 \\
F3D J033652.81-353008.92 & 03h36m52.81s & -35d30m08.92s & 28.33 & 0.04 & 8.0 & 1407.8 & 3.1 & PN & M-14 \\
F3D J033651.61-353008.63 & 03h36m51.61s & -35d30m08.63s & 28.18 & 0.03 & 10.4 & 1300.4 & 2.4 & PN & M-15 \\
F3D J033651.46-353008.48 & 03h36m51.46s & -35d30m08.48s & 28.61 & 0.04 & 7.0 & 1345.4 & 3.3 & PN & M-16 \\
F3D J033652.10-353006.70 & 03h36m52.10s & -35d30m06.70s & 27.33 & 0.03 & 21.2 & 1310.8 & 1.1 & PN & M-17 \\
F3D J033652.47-352958.31 & 03h36m52.47s & -35d29m58.31s & 29.18 & 0.07 & 3.6 & 1222.4 & 6.8 & PN & M-18 \\
F3D J033651.36-352953.29 & 03h36m51.36s & -35d29m53.29s & 28.32 & 0.04 & 9.0 & 1289.5 & 2.6 & PN & M-19 \\
F3D J033651.82-352933.47 & 03h36m51.82s & -35d29m33.47s & 28.63 & 0.05 & 5.2 & 1283.4 & 4.5 & PN & M-20 \\
\end{tabular}
\end{table}


==> tables/FCC190center_fit_results_latex.txt <==
\begin{table}
\begin{tabular}{cccccccccc}
PN ID & Ra & Dec & m 5007 & mag err & A/rN & LOSV & LOSV err & label & index \\
F3D J033710.22-351201.81 & 03h37m10.22s & -35d12m01.81s & 29.01 & 0.19 & 3.0 & 1681.8 & 5.9 & PN & C-1 \\
F3D J033708.79-351154.86 & 03h37m08.79s & -35d11m54.86s & 27.3 & 0.19 & 11.5 & 1909.2 & 1.5 & PN & C-2 \\
F3D J033709.73-351154.54 & 03h37m09.73s & -35d11m54.54s & 27.83 & 0.19 & 7.9 & 1671.6 & 2.3 & PN & C-3 \\
F3D J033708.83-351152.88 & 03h37m08.83s & -35d11m52.88s & 28.39 & 0.19 & 3.8 & 1710.6 & 4.9 & PN & C-4 \\
F3D J033709.16-351151.91 & 03h37m09.16s & -35d11m51.91s & 27.68 & 0.19 & 7.8 & 1834.0 & 2.2 & PN & C-5 \\
F3D J033707.57-351150.24 & 03h37m07.57s & -35d11m50.24s & 27.89 & 0.19 & 8.0 & 1812.3 & 2.3 & PN & C-6 \\
F3D J033708.25-351145.58 & 03h37m08.25s & -35d11m45.58s & 28.3 & 0.19 & 3.8 & 1844.2 & 4.8 & PN & C-7 \\
F3D J033709.09-351145.47 & 03h37m09.09s & -35d11m45.47s & 28.01 & 0.19 & 3.5 & 1835.7 & 5.1 & PN & C-8 \\
F3D J033707.46-351145.03 & 03h37m07.46s & -35d11m45.03s & 27.7 & 0.19 & 9.3 & 1852.7 & 2.0 & PN & C-9 \\
F3D J033709.27-351141.72 & 03h37m09.27s & -35d11m41.72s & 28.16 & 0.19 & 3.2 & 1807.6 & 6.0 & PN & C-10 \\
F3D J033708.34-351141.60 & 03h37m08.34s & -35d11m41.60s & 28.32 & 0.19 & 3.8 & 1889.6 & 4.9 & PN & C-11 \\
F3D J033708.61-351140.87 & 03h37m08.61s & -35d11m40.87s & 27.66 & 0.19 & 5.5 & 1847.6 & 3.3 & PN & C-12 \\
F3D J033709.29-351138.01 & 03h37m09.29s & -35d11m38.01s & 28.42 & 0.19 & 3.0 & 1778.9 & 6.0 & PN & C-13 \\
F3D J033708.46-351137.86 & 03h37m08.46s & -35d11m37.86s & 27.96 & 0.19 & 5.5 & 1953.7 & 3.4 & PN & C-14 \\
F3D J033709.55-351137.15 & 03h37m09.55s & -35d11m37.15s & 28.41 & 0.19 & 3.6 & 1764.7 & 5.1 & PN & C-15 \\
F3D J033708.82-351136.33 & 03h37m08.82s & -35d11m36.33s & 28.28 & 0.19 & 3.6 & 1830.0 & 4.9 & PN & C-16 \\
F3D J033710.52-351134.55 & 03h37m10.52s & -35d11m34.55s & 28.35 & 0.19 & 5.1 & 1780.0 & 3.6 & PN & C-17 \\
F3D J033709.04-351133.27 & 03h37m09.04s & -35d11m33.27s & 28.49 & 0.19 & 3.4 & 1815.4 & 5.2 & PN & C-18 \\
F3D J033708.03-351132.53 & 03h37m08.03s & -35d11m32.53s & 28.47 & 0.19 & 4.3 & 1692.0 & 4.2 & PN & C-19 \\
F3D J033708.84-351130.72 & 03h37m08.84s & -35d11m30.72s & 27.34 & 0.19 & 10.8 & 1838.3 & 1.7 & PN & C-20 \\
F3D J033708.94-351127.03 & 03h37m08.94s & -35d11m27.03s & 27.46 & 0.18 & 10.2 & 1739.9 & 1.8 & PN & C-21 \\
F3D J033709.52-351126.47 & 03h37m09.52s & -35d11m26.47s & 28.66 & 0.19 & 3.3 & 1744.6 & 5.4 & PN & C-22 \\
F3D J033710.10-351124.28 & 03h37m10.10s & -35d11m24.28s & 28.07 & 0.19 & 6.7 & 1707.7 & 2.7 & PN & C-23 \\
F3D J033708.63-351120.39 & 03h37m08.63s & -35d11m20.39s & 28.79 & 0.19 & 3.6 & 1805.5 & 5.1 & PN & C-24 \\
F3D J033707.95-351108.91 & 03h37m07.95s & -35d11m08.91s & 27.8 & 0.19 & 8.4 & 1812.4 & 2.1 & PN & C-25 \\
\end{tabular}
\end{table}


==> tables/FCC190halo_fit_results_latex.txt <==
\begin{table}
\begin{tabular}{cccccccccc}
PN ID & Ra & Dec & m 5007 & mag err & A/rN & LOSV & LOSV err & label & index \\
F3D J033712.82-351218.29 & 03h37m12.82s & -35d12m18.29s & 28.24 & 0.06 & 6.4 & 1749.8 & 2.8 & PN & H-1 \\
F3D J033710.21-351201.81 & 03h37m10.21s & -35d12m01.81s & 28.94 & 0.08 & 3.1 & 1707.2 & 5.8 & PN & H-2 / C-3 \\
F3D J033709.72-351154.65 & 03h37m09.72s & -35d11m54.65s & 27.81 & 0.06 & 7.6 & 1673.5 & 2.4 & PN & H-3 / C-5 \\
F3D J033708.78-351154.93 & 03h37m08.78s & -35d11m54.93s & 27.24 & 0.05 & 10.9 & 1911.4 & 1.6 & PN & H-4 / C-4 \\
F3D J033708.80-351152.88 & 03h37m08.80s & -35d11m52.88s & 28.53 & 0.08 & 3.1 & 1723.5 & 5.8 & PN & H-5 / C-6 \\
F3D J033709.15-351151.95 & 03h37m09.15s & -35d11m51.95s & 27.5 & 0.05 & 8.7 & 1840.3 & 2.1 & PN & H-6 / C-7 \\
F3D J033712.36-351150.68 & 03h37m12.36s & -35d11m50.68s & 28.4 & 0.06 & 5.1 & 1727.8 & 3.4 & PN & H-7 \\
F3D J033709.05-351145.65 & 03h37m09.05s & -35d11m45.65s & 28.08 & 0.08 & 3.0 & 1859.3 & 5.8 & PN & H-8 / C-13 \\
\end{tabular}
\end{table}


==> tables/FCC193center_fit_results_latex.txt <==
\begin{table}
\begin{tabular}{cccccccccc}
PN ID & Ra & Dec & m 5007 & mag err & A/rN & LOSV & LOSV err & label & index \\
F3D J033710.37-354514.19 & 03h37m10.37s & -35d45m14.19s & 28.03 & 0.05 & 5.8 & 1130.5 & 4.5 & PN & C-1 \\
F3D J033710.21-354513.77 & 03h37m10.21s & -35d45m13.77s & 27.77 & 0.04 & 7.3 & 1082.8 & 3.1 & PN & C-2 \\
F3D J033712.20-354513.14 & 03h37m12.20s & -35d45m13.14s & 28.61 & 0.04 & 5.7 & 1135.4 & 4.0 & PN & C-3 \\
F3D J033710.99-354513.34 & 03h37m10.99s & -35d45m13.34s & 27.79 & 0.03 & 9.7 & 1011.9 & 2.4 & PN & C-4 \\
F3D J033710.27-354512.24 & 03h37m10.27s & -35d45m12.24s & 29.0 & 0.07 & 4.1 & 1081.9 & 6.3 & PN & C-5 \\
F3D J033711.42-354510.36 & 03h37m11.42s & -35d45m10.36s & 28.57 & 0.05 & 5.7 & 1038.3 & 4.4 & PN & C-6 \\
F3D J033712.91-354508.81 & 03h37m12.91s & -35d45m08.81s & 29.31 & 0.07 & 3.8 & 878.3 & 6.6 & PN & C-7 \\
F3D J033711.25-354507.73 & 03h37m11.25s & -35d45m07.73s & 28.92 & 0.07 & 4.1 & 1052.9 & 6.4 & PN & C-8 \\
F3D J033709.93-354506.91 & 03h37m09.93s & -35d45m06.91s & 28.3 & 0.04 & 8.4 & 1024.6 & 2.9 & PN & C-9 \\
F3D J033711.77-354505.57 & 03h37m11.77s & -35d45m05.57s & 27.82 & 0.03 & 11.8 & 926.8 & 2.2 & PN & C-10 \\
F3D J033710.47-354504.91 & 03h37m10.47s & -35d45m04.91s & 28.53 & 0.04 & 6.3 & 1128.6 & 3.8 & PN & C-11 \\
F3D J033711.51-354503.84 & 03h37m11.51s & -35d45m03.84s & 28.82 & 0.07 & 4.0 & 1024.4 & 6.0 & PN & C-12 \\
F3D J033712.49-354503.24 & 03h37m12.49s & -35d45m03.24s & 28.98 & 0.06 & 4.2 & 987.0 & 5.7 & PN & C-13 \\
F3D J033711.89-354503.55 & 03h37m11.89s & -35d45m03.55s & 28.39 & 0.04 & 6.2 & 1026.9 & 3.6 & PN & C-14 \\
F3D J033710.28-354503.22 & 03h37m10.28s & -35d45m03.22s & 28.95 & 0.06 & 4.3 & 1094.1 & 5.4 & PN & C-15 \\
F3D J033710.54-354503.13 & 03h37m10.54s & -35d45m03.13s & 28.8 & 0.07 & 4.2 & 1060.7 & 6.1 & PN & C-16 \\
F3D J033709.87-354503.23 & 03h37m09.87s & -35d45m03.23s & 27.84 & 0.03 & 13.0 & 838.5 & 1.9 & PN & C-17 \\
F3D J033711.23-354502.81 & 03h37m11.23s & -35d45m02.81s & 28.23 & 0.04 & 6.9 & 897.6 & 3.7 & PN & C-18 \\
F3D J033711.74-354502.09 & 03h37m11.74s & -35d45m02.09s & 28.88 & 0.07 & 3.6 & 976.0 & 6.9 & PN & C-19 \\
F3D J033710.95-354501.50 & 03h37m10.95s & -35d45m01.50s & 28.84 & 0.07 & 3.8 & 1050.1 & 6.5 & PN & C-20 \\
F3D J033712.74-354501.28 & 03h37m12.74s & -35d45m01.28s & 29.36 & 0.08 & 3.3 & 1141.4 & 7.9 & PN & C-21 \\
F3D J033712.01-354501.66 & 03h37m12.01s & -35d45m01.66s & 28.24 & 0.04 & 6.7 & 1095.1 & 3.7 & PN & C-22 \\
F3D J033711.89-354501.40 & 03h37m11.89s & -35d45m01.40s & 28.13 & 0.04 & 7.4 & 1020.2 & 3.3 & PN & C-23 \\
F3D J033712.30-354501.03 & 03h37m12.30s & -35d45m01.03s & 28.67 & 0.06 & 4.6 & 1020.3 & 5.2 & PN & C-24 \\
F3D J033710.00-354501.96 & 03h37m10.00s & -35d45m01.96s & 28.01 & 0.03 & 10.9 & 1079.0 & 2.2 & PN & C-25 \\
F3D J033711.61-354500.73 & 03h37m11.61s & -35d45m00.73s & 28.09 & 0.04 & 6.8 & 1047.6 & 3.5 & PN & C-26 \\
F3D J033711.22-354500.76 & 03h37m11.22s & -35d45m00.76s & 27.47 & 0.03 & 12.7 & 1065.9 & 2.0 & PN & C-27 \\
F3D J033712.48-354459.86 & 03h37m12.48s & -35d44m59.86s & 27.37 & 0.03 & 15.3 & 1053.4 & 1.6 & PN & C-28 \\
F3D J033710.88-354458.66 & 03h37m10.88s & -35d44m58.66s & 28.64 & 0.06 & 4.0 & 972.6 & 5.9 & PN & C-29 \\
F3D J033712.07-354457.90 & 03h37m12.07s & -35d44m57.90s & 27.69 & 0.03 & 10.4 & 991.6 & 2.5 & PN & C-30 \\
F3D J033712.86-354456.48 & 03h37m12.86s & -35d44m56.48s & 28.9 & 0.05 & 4.8 & 952.7 & 5.0 & PN & C-31 \\
F3D J033712.54-354456.33 & 03h37m12.54s & -35d44m56.33s & 28.43 & 0.04 & 6.3 & 953.0 & 3.9 & PN & C-32 \\
F3D J033712.13-354456.24 & 03h37m12.13s & -35d44m56.24s & 28.26 & 0.05 & 5.5 & 986.7 & 4.1 & PN & C-33 \\
F3D J033711.44-354457.20 & 03h37m11.44s & -35d44m57.20s & 27.72 & 0.04 & 8.0 & 1089.3 & 2.9 & PN & C-34 \\
F3D J033710.99-354456.09 & 03h37m10.99s & -35d44m56.09s & 28.62 & 0.07 & 3.9 & 997.6 & 6.2 & PN & C-35 \\
F3D J033713.10-354455.69 & 03h37m13.10s & -35d44m55.69s & 27.93 & 0.03 & 12.5 & 885.0 & 2.1 & PN & C-36 \\
F3D J033710.11-354454.51 & 03h37m10.11s & -35d44m54.51s & 28.8 & 0.06 & 4.7 & 1127.0 & 5.1 & PN & C-37 \\
F3D J033709.54-354454.78 & 03h37m09.54s & -35d44m54.78s & 28.77 & 0.05 & 5.9 & 942.7 & 3.9 & PN & C-38 \\
F3D J033711.42-354454.48 & 03h37m11.42s & -35d44m54.48s & 27.59 & 0.04 & 8.0 & 953.4 & 3.1 & PN & C-39 \\
F3D J033710.58-354454.11 & 03h37m10.58s & -35d44m54.11s & 28.42 & 0.05 & 5.9 & 959.9 & 4.1 & PN & C-40 \\
F3D J033710.96-354453.92 & 03h37m10.96s & -35d44m53.92s & 28.2 & 0.05 & 5.6 & 1008.1 & 4.4 & PN & C-41 \\
F3D J033711.07-354453.36 & 03h37m11.07s & -35d44m53.36s & 28.08 & 0.05 & 4.9 & 1014.3 & 4.9 & PN & C-42 \\
F3D J033712.33-354453.82 & 03h37m12.33s & -35d44m53.82s & 28.09 & 0.04 & 6.0 & 1013.5 & 3.9 & PN & C-43 \\
F3D J033712.38-354452.76 & 03h37m12.38s & -35d44m52.76s & 28.09 & 0.05 & 6.4 & 948.9 & 4.0 & PN & C-44 \\
F3D J033711.18-354452.33 & 03h37m11.18s & -35d44m52.33s & 28.26 & 0.07 & 3.8 & 1126.1 & 6.3 & PN & C-45 \\
F3D J033711.00-354452.24 & 03h37m11.00s & -35d44m52.24s & 27.72 & 0.04 & 8.2 & 1135.5 & 3.0 & PN & C-46 \\
F3D J033712.45-354450.98 & 03h37m12.45s & -35d44m50.98s & 28.16 & 0.04 & 6.1 & 859.2 & 3.9 & PN & C-47 \\
F3D J033712.10-354450.97 & 03h37m12.10s & -35d44m50.97s & 27.62 & 0.04 & 7.9 & 1042.2 & 3.3 & PN & C-48 \\
F3D J033713.51-354450.52 & 03h37m13.51s & -35d44m50.52s & 28.78 & 0.04 & 6.1 & 964.1 & 3.8 & PN & C-49 \\
F3D J033710.49-354450.02 & 03h37m10.49s & -35d44m50.02s & 28.25 & 0.04 & 7.3 & 963.6 & 3.4 & PN & C-50 \\
F3D J033710.21-354450.23 & 03h37m10.21s & -35d44m50.23s & 27.16 & 0.02 & 23.4 & 1116.0 & 1.0 & PN & C-51 \\
F3D J033712.70-354449.31 & 03h37m12.70s & -35d44m49.31s & 28.49 & 0.05 & 5.6 & 1022.5 & 4.4 & PN & C-52 \\
F3D J033711.16-354448.38 & 03h37m11.16s & -35d44m48.38s & 27.92 & 0.05 & 5.3 & 1051.3 & 4.7 & PN & C-53 \\
F3D J033713.00-354447.66 & 03h37m13.00s & -35d44m47.66s & 28.98 & 0.07 & 3.6 & 947.5 & 6.4 & PN & C-54 \\
F3D J033711.86-354452.39 & 03h37m11.86s & -35d44m52.39s & 27.63 & 0.04 & 6.4 & 927.0 & 3.6 & PN & C-55 \\
F3D J033711.77-354452.31 & 03h37m11.77s & -35d44m52.31s & 27.26 & 0.03 & 8.8 & 914.4 & 2.7 & PN & C-56 \\
F3D J033711.93-354449.99 & 03h37m11.93s & -35d44m49.99s & 27.57 & 0.04 & 5.9 & 1082.5 & 3.9 & PN & C-57 \\
F3D J033711.85-354449.13 & 03h37m11.85s & -35d44m49.13s & 26.75 & 0.03 & 11.2 & 978.3 & 2.3 & PN & C-58 \\
F3D J033711.58-354451.22 & 03h37m11.58s & -35d44m51.22s & 27.45 & 0.04 & 5.9 & 1053.4 & 3.7 & PN & C-59 \\
F3D J033711.50-354450.52 & 03h37m11.50s & -35d44m50.52s & 27.24 & 0.04 & 7.2 & 967.8 & 3.3 & PN & C-60 \\
F3D J033711.64-354456.97 & 03h37m11.64s & -35d44m56.97s & 27.82 & 0.04 & 7.0 & 949.4 & 3.6 & PN & C-61 \\
F3D J033711.79-354457.04 & 03h37m11.79s & -35d44m57.04s & 27.46 & 0.03 & 10.7 & 1074.2 & 2.2 & PN & C-62 \\
F3D J033711.82-354453.84 & 03h37m11.82s & -35d44m53.84s & 28.01 & 0.05 & 5.5 & 1104.4 & 4.7 & PN & C-63 \\
F3D J033711.80-354455.13 & 03h37m11.80s & -35d44m55.13s & 27.65 & 0.04 & 8.2 & 1098.8 & 3.0 & PN & C-64 \\
F3D J033711.97-354453.43 & 03h37m11.97s & -35d44m53.43s & 26.93 & 0.03 & 14.3 & 937.8 & 1.8 & HII & C-65 \\
F3D J033711.37-354449.86 & 03h37m11.37s & -35d44m49.86s & 27.01 & 0.03 & 9.8 & 952.8 & 2.3 & PN & C-66 \\
F3D J033711.33-354447.97 & 03h37m11.33s & -35d44m47.97s & 27.32 & 0.04 & 7.6 & 1015.5 & 3.3 & PN & C-67 \\
F3D J033710.91-354450.79 & 03h37m10.91s & -35d44m50.79s & 27.32 & 0.03 & 12.1 & 979.3 & 2.0 & PN & C-68 \\
F3D J033710.98-354449.44 & 03h37m10.98s & -35d44m49.44s & 27.53 & 0.03 & 9.4 & 997.4 & 2.6 & PN & C-69 \\
F3D J033711.07-354447.92 & 03h37m11.07s & -35d44m47.92s & 27.66 & 0.04 & 7.7 & 1065.6 & 3.4 & PN & C-70 \\
F3D J033712.48-354447.53 & 03h37m12.48s & -35d44m47.53s & 28.46 & 0.06 & 4.3 & 934.2 & 5.9 & PN & C-71 \\
F3D J033712.23-354449.08 & 03h37m12.23s & -35d44m49.08s & 27.22 & 0.03 & 11.1 & 976.4 & 2.2 & HII & C-72 \\
F3D J033712.15-354447.76 & 03h37m12.15s & -35d44m47.76s & 27.23 & 0.03 & 9.8 & 841.9 & 2.5 & PN & C-73 \\
F3D J033712.26-354446.93 & 03h37m12.26s & -35d44m46.93s & 27.75 & 0.04 & 6.8 & 868.3 & 3.6 & PN & C-74 \\
F3D J033712.01-354448.96 & 03h37m12.01s & -35d44m48.96s & 27.69 & 0.05 & 5.9 & 1154.8 & 4.1 & PN & C-75 \\
F3D J033710.39-354446.60 & 03h37m10.39s & -35d44m46.60s & 28.34 & 0.04 & 7.1 & 1032.9 & 3.5 & PN & C-76 \\
F3D J033712.93-354446.14 & 03h37m12.93s & -35d44m46.14s & 28.26 & 0.04 & 7.1 & 825.8 & 3.2 & PN & C-77 \\
F3D J033711.29-354445.86 & 03h37m11.29s & -35d44m45.86s & 27.35 & 0.04 & 8.4 & 932.6 & 2.9 & PN & C-78 \\
F3D J033710.60-354447.39 & 03h37m10.60s & -35d44m47.39s & 27.81 & 0.03 & 9.7 & 954.2 & 2.4 & PN & C-79 \\
F3D J033713.25-354445.32 & 03h37m13.25s & -35d44m45.32s & 27.61 & 0.03 & 16.1 & 982.9 & 1.5 & PN & C-80 \\
F3D J033712.46-354445.07 & 03h37m12.46s & -35d44m45.07s & 28.38 & 0.06 & 4.2 & 965.7 & 5.7 & PN & C-81 \\
F3D J033712.57-354443.67 & 03h37m12.57s & -35d44m43.67s & 28.25 & 0.05 & 4.9 & 986.5 & 4.7 & PN & C-82 \\
F3D J033710.51-354443.36 & 03h37m10.51s & -35d44m43.36s & 28.9 & 0.06 & 4.1 & 1035.5 & 5.8 & PN & C-83 \\
F3D J033711.23-354442.72 & 03h37m11.23s & -35d44m42.72s & 28.1 & 0.06 & 4.9 & 897.8 & 5.1 & PN & C-84 \\
F3D J033713.21-354442.44 & 03h37m13.21s & -35d44m42.44s & 27.77 & 0.03 & 13.2 & 852.3 & 2.0 & PN & C-85 \\
F3D J033712.40-354442.31 & 03h37m12.40s & -35d44m42.31s & 27.67 & 0.04 & 7.7 & 961.0 & 3.0 & PN & C-86 \\
F3D J033711.43-354442.01 & 03h37m11.43s & -35d44m42.01s & 27.66 & 0.04 & 6.4 & 967.1 & 3.9 & PN & C-87 \\
F3D J033712.85-354441.83 & 03h37m12.85s & -35d44m41.83s & 28.57 & 0.05 & 5.2 & 962.4 & 4.7 & PN & C-88 \\
F3D J033712.74-354441.87 & 03h37m12.74s & -35d44m41.87s & 28.02 & 0.04 & 7.7 & 874.7 & 3.1 & PN & C-89 \\
F3D J033714.14-354441.61 & 03h37m14.14s & -35d44m41.61s & 27.74 & 0.03 & 10.6 & 1078.4 & 2.1 & PN & C-90 \\
F3D J033713.30-354440.37 & 03h37m13.30s & -35d44m40.37s & 27.86 & 0.03 & 12.0 & 1053.2 & 2.0 & PN & C-91 \\
F3D J033709.14-354440.07 & 03h37m09.14s & -35d44m40.07s & 27.71 & 0.03 & 12.4 & 958.6 & 2.1 & PN & C-92 \\
F3D J033709.95-354439.86 & 03h37m09.95s & -35d44m39.86s & 27.27 & 0.02 & 24.2 & 1051.2 & 1.0 & PN & C-93 \\
F3D J033711.11-354440.01 & 03h37m11.11s & -35d44m40.01s & 27.77 & 0.04 & 8.7 & 980.4 & 3.0 & PN & C-94 \\
F3D J033711.05-354438.53 & 03h37m11.05s & -35d44m38.53s & 28.34 & 0.05 & 5.2 & 905.6 & 4.5 & PN & C-95 \\
F3D J033711.48-354440.01 & 03h37m11.48s & -35d44m40.01s & 27.49 & 0.04 & 8.3 & 1016.0 & 3.0 & PN & C-96 \\
F3D J033711.53-354438.48 & 03h37m11.53s & -35d44m38.48s & 27.48 & 0.03 & 8.9 & 931.8 & 2.8 & PN & C-97 \\
F3D J033710.88-354438.38 & 03h37m10.88s & -35d44m38.38s & 28.45 & 0.05 & 5.3 & 945.3 & 4.4 & PN & C-98 \\
F3D J033711.83-354437.73 & 03h37m11.83s & -35d44m37.73s & 28.14 & 0.06 & 4.5 & 858.7 & 5.4 & PN & C-99 \\
F3D J033713.92-354437.81 & 03h37m13.92s & -35d44m37.81s & 27.23 & 0.02 & 23.7 & 871.0 & 1.1 & PN & C-100 \\
F3D J033712.93-354437.94 & 03h37m12.93s & -35d44m37.94s & 28.17 & 0.04 & 7.6 & 891.7 & 3.1 & PN & C-101 \\
F3D J033712.88-354436.97 & 03h37m12.88s & -35d44m36.97s & 28.25 & 0.04 & 7.0 & 953.8 & 3.3 & PN & C-102 \\
F3D J033710.59-354437.32 & 03h37m10.59s & -35d44m37.32s & 28.1 & 0.03 & 9.1 & 1029.7 & 2.8 & PN & C-103 \\
F3D J033710.02-354436.71 & 03h37m10.02s & -35d44m36.71s & 28.51 & 0.04 & 8.1 & 1046.2 & 3.1 & PN & C-104 \\
F3D J033711.82-354436.25 & 03h37m11.82s & -35d44m36.25s & 27.87 & 0.04 & 6.4 & 765.4 & 3.5 & PN & C-105 \\
F3D J033713.78-354436.08 & 03h37m13.78s & -35d44m36.08s & 29.02 & 0.05 & 4.9 & 841.6 & 4.7 & PN & C-106 \\
F3D J033712.35-354436.20 & 03h37m12.35s & -35d44m36.20s & 27.95 & 0.04 & 6.7 & 886.5 & 3.9 & PN & C-107 \\
F3D J033711.65-354436.17 & 03h37m11.65s & -35d44m36.17s & 27.68 & 0.04 & 7.6 & 958.0 & 3.1 & PN & C-108 \\
F3D J033711.06-354436.08 & 03h37m11.06s & -35d44m36.08s & 28.37 & 0.05 & 5.4 & 944.8 & 4.5 & PN & C-109 \\
F3D J033709.72-354435.99 & 03h37m09.72s & -35d44m35.99s & 29.16 & 0.06 & 4.5 & 968.5 & 5.6 & PN & C-110 \\
F3D J033712.33-354434.72 & 03h37m12.33s & -35d44m34.72s & 27.92 & 0.04 & 7.1 & 790.9 & 3.5 & PN & C-111 \\
F3D J033711.17-354434.77 & 03h37m11.17s & -35d44m34.77s & 27.9 & 0.04 & 7.8 & 800.1 & 2.9 & PN & C-112 \\
F3D J033710.29-354434.41 & 03h37m10.29s & -35d44m34.41s & 28.51 & 0.04 & 7.2 & 935.3 & 3.3 & PN & C-113 \\
F3D J033711.77-354434.48 & 03h37m11.77s & -35d44m34.48s & 27.78 & 0.04 & 7.8 & 902.0 & 3.0 & PN & C-114 \\
F3D J033713.20-354433.46 & 03h37m13.20s & -35d44m33.46s & 28.74 & 0.05 & 5.0 & 825.7 & 5.0 & PN & C-115 \\
F3D J033711.04-354433.64 & 03h37m11.04s & -35d44m33.64s & 28.44 & 0.05 & 5.7 & 971.8 & 4.1 & PN & C-116 \\
F3D J033711.38-354433.68 & 03h37m11.38s & -35d44m33.68s & 26.99 & 0.02 & 19.4 & 989.5 & 1.3 & PN & C-117 \\
F3D J033712.50-354434.19 & 03h37m12.50s & -35d44m34.19s & 27.61 & 0.03 & 11.1 & 934.5 & 2.2 & PN & C-118 \\
F3D J033711.23-354433.11 & 03h37m11.23s & -35d44m33.11s & 28.36 & 0.05 & 5.5 & 878.7 & 4.4 & PN & C-119 \\
F3D J033712.36-354432.67 & 03h37m12.36s & -35d44m32.67s & 28.3 & 0.05 & 5.5 & 881.5 & 4.7 & PN & C-120 \\
F3D J033711.54-354432.85 & 03h37m11.54s & -35d44m32.85s & 27.99 & 0.04 & 7.0 & 893.0 & 3.7 & PN & C-121 \\
F3D J033710.96-354432.17 & 03h37m10.96s & -35d44m32.17s & 28.85 & 0.06 & 4.2 & 937.7 & 5.7 & PN & C-122 \\
F3D J033712.68-354431.76 & 03h37m12.68s & -35d44m31.76s & 28.48 & 0.05 & 5.6 & 907.4 & 4.3 & PN & C-123 \\
F3D J033712.22-354433.57 & 03h37m12.22s & -35d44m33.57s & 27.77 & 0.03 & 8.7 & 966.6 & 2.8 & PN & C-124 \\
F3D J033712.10-354432.06 & 03h37m12.10s & -35d44m32.06s & 27.2 & 0.03 & 14.8 & 862.9 & 1.5 & PN & C-125 \\
F3D J033712.14-354435.66 & 03h37m12.14s & -35d44m35.66s & 28.1 & 0.05 & 5.9 & 928.8 & 4.3 & PN & C-126 \\
F3D J033712.02-354436.02 & 03h37m12.02s & -35d44m36.02s & 28.1 & 0.05 & 5.5 & 903.1 & 4.7 & PN & C-127 \\
F3D J033711.87-354431.88 & 03h37m11.87s & -35d44m31.88s & 27.19 & 0.03 & 15.4 & 782.5 & 1.6 & PN & C-128 \\
F3D J033711.42-354431.41 & 03h37m11.42s & -35d44m31.41s & 28.56 & 0.05 & 5.2 & 872.2 & 4.8 & PN & C-129 \\
F3D J033711.11-354431.03 & 03h37m11.11s & -35d44m31.03s & 28.16 & 0.04 & 8.0 & 974.3 & 3.1 & PN & C-130 \\
F3D J033713.30-354430.94 & 03h37m13.30s & -35d44m30.94s & 28.56 & 0.04 & 7.4 & 819.0 & 3.5 & PN & C-131 \\
F3D J033709.86-354430.26 & 03h37m09.86s & -35d44m30.26s & 29.6 & 0.07 & 3.4 & 1073.6 & 6.9 & PN & C-132 \\
F3D J033711.39-354429.67 & 03h37m11.39s & -35d44m29.67s & 28.07 & 0.04 & 8.3 & 856.5 & 2.9 & PN & C-133 \\
F3D J033712.21-354429.70 & 03h37m12.21s & -35d44m29.70s & 28.03 & 0.04 & 8.4 & 837.6 & 3.0 & PN & C-134 \\
F3D J033712.43-354429.15 & 03h37m12.43s & -35d44m29.15s & 28.0 & 0.03 & 9.2 & 903.5 & 2.6 & PN & C-135 \\
F3D J033712.41-354427.59 & 03h37m12.41s & -35d44m27.59s & 28.42 & 0.05 & 6.1 & 788.1 & 4.0 & PN & C-136 \\
F3D J033713.96-354427.67 & 03h37m13.96s & -35d44m27.67s & 28.15 & 0.03 & 9.8 & 836.8 & 2.5 & PN & C-137 \\
F3D J033712.94-354427.09 & 03h37m12.94s & -35d44m27.09s & 28.67 & 0.05 & 5.4 & 1022.8 & 4.6 & PN & C-138 \\
F3D J033711.37-354426.83 & 03h37m11.37s & -35d44m26.83s & 28.35 & 0.04 & 7.2 & 873.0 & 3.7 & PN & C-139 \\
F3D J033712.66-354426.42 & 03h37m12.66s & -35d44m26.42s & 28.13 & 0.04 & 8.5 & 895.3 & 2.9 & PN & C-140 \\
F3D J033711.47-354424.57 & 03h37m11.47s & -35d44m24.57s & 28.48 & 0.04 & 6.8 & 875.9 & 3.7 & PN & C-141 \\
F3D J033710.92-354424.50 & 03h37m10.92s & -35d44m24.50s & 28.07 & 0.03 & 11.4 & 1068.7 & 2.1 & PN & C-142 \\
F3D J033712.78-354423.71 & 03h37m12.78s & -35d44m23.71s & 28.71 & 0.05 & 5.6 & 911.2 & 4.4 & PN & C-143 \\
F3D J033712.94-354423.59 & 03h37m12.94s & -35d44m23.59s & 28.57 & 0.05 & 6.4 & 932.4 & 4.0 & PN & C-144 \\
F3D J033712.39-354423.22 & 03h37m12.39s & -35d44m23.22s & 28.06 & 0.03 & 9.7 & 844.9 & 2.5 & PN & C-145 \\
F3D J033712.53-354422.06 & 03h37m12.53s & -35d44m22.06s & 28.76 & 0.05 & 4.9 & 837.6 & 4.9 & PN & C-146 \\
F3D J033713.11-354421.66 & 03h37m13.11s & -35d44m21.66s & 28.54 & 0.04 & 7.3 & 971.6 & 3.4 & PN & C-147 \\
F3D J033710.70-354422.52 & 03h37m10.70s & -35d44m22.52s & 27.26 & 0.02 & 24.7 & 974.2 & 0.9 & PN & C-148 \\
F3D J033710.73-354421.10 & 03h37m10.73s & -35d44m21.10s & 28.66 & 0.04 & 7.4 & 965.2 & 3.4 & PN & C-149 \\
F3D J033713.64-354420.32 & 03h37m13.64s & -35d44m20.32s & 28.73 & 0.05 & 5.9 & 833.4 & 4.3 & PN & C-150 \\
F3D J033711.89-354421.19 & 03h37m11.89s & -35d44m21.19s & 28.01 & 0.03 & 11.1 & 952.7 & 2.3 & PN & C-151 \\
F3D J033711.82-354420.43 & 03h37m11.82s & -35d44m20.43s & 28.16 & 0.03 & 9.6 & 840.4 & 2.6 & PN & C-152 \\
F3D J033713.53-354418.73 & 03h37m13.53s & -35d44m18.73s & 29.27 & 0.06 & 3.9 & 903.0 & 6.1 & PN & C-153 \\
F3D J033711.41-354418.88 & 03h37m11.41s & -35d44m18.88s & 28.71 & 0.04 & 6.6 & 873.9 & 3.8 & interl & C-154 \\
F3D J033711.87-354418.32 & 03h37m11.87s & -35d44m18.32s & 28.01 & 0.03 & 11.8 & 955.3 & 2.1 & PN & C-155 \\
F3D J033712.17-354417.84 & 03h37m12.17s & -35d44m17.84s & 28.3 & 0.04 & 8.7 & 1005.3 & 3.1 & PN & C-156 \\
F3D J033714.01-354416.97 & 03h37m14.01s & -35d44m16.97s & 28.03 & 0.03 & 8.7 & 974.7 & 2.7 & PN & C-157 \\
F3D J033713.70-354416.65 & 03h37m13.70s & -35d44m16.65s & 28.44 & 0.04 & 7.7 & 888.9 & 3.3 & PN & C-158 \\
F3D J033712.48-354415.07 & 03h37m12.48s & -35d44m15.07s & 28.08 & 0.03 & 10.3 & 923.1 & 2.4 & PN & C-159 \\
\end{tabular}
\end{table}


==> tables/FCC193halo_fit_results_latex.txt <==
\begin{table}
\begin{tabular}{cccccccccc}
PN ID & Ra & Dec & m 5007 & mag err & A/rN & LOSV & LOSV err & label & index \\
F3D J033710.07-354602.48 & 03h37m10.07s & -35d46m02.48s & 28.7 & 0.08 & 5.5 & 1068.2 & 4.6 & PN & H-1 \\
F3D J033706.74-354601.20 & 03h37m06.74s & -35d46m01.20s & 28.92 & 0.09 & 4.3 & 1078.6 & 5.7 & PN & H-2 \\
F3D J033710.68-354556.52 & 03h37m10.68s & -35d45m56.52s & 28.06 & 0.11 & 5.0 & 1028.7 & 6.3 & PN & H-3 \\
F3D J033707.15-354539.46 & 03h37m07.15s & -35d45m39.46s & 28.23 & 0.07 & 9.2 & 1027.9 & 2.7 & PN & H-4 \\
F3D J033708.37-354538.79 & 03h37m08.37s & -35d45m38.79s & 28.64 & 0.08 & 6.0 & 1049.6 & 3.8 & PN & H-5 \\
F3D J033709.90-354537.78 & 03h37m09.90s & -35d45m37.78s & 28.75 & 0.08 & 5.1 & 1073.8 & 4.7 & PN & H-6 \\
F3D J033709.85-354529.19 & 03h37m09.85s & -35d45m29.19s & 28.56 & 0.08 & 6.1 & 1005.4 & 4.0 & PN & H-7 \\
F3D J033710.38-354527.76 & 03h37m10.38s & -35d45m27.76s & 27.89 & 0.07 & 11.2 & 1042.8 & 2.4 & PN & H-8 \\
F3D J033709.33-354526.98 & 03h37m09.33s & -35d45m26.98s & 28.22 & 0.07 & 8.5 & 1103.0 & 2.9 & PN & H-9 \\
F3D J033710.49-354522.44 & 03h37m10.49s & -35d45m22.44s & 28.45 & 0.08 & 6.4 & 1103.0 & 3.6 & PN & H-10 \\
F3D J033709.26-354519.98 & 03h37m09.26s & -35d45m19.98s & 28.79 & 0.08 & 5.0 & 1088.1 & 4.7 & PN & H-11 \\
F3D J033708.32-354518.54 & 03h37m08.32s & -35d45m18.54s & 29.11 & 0.09 & 3.9 & 1085.3 & 5.8 & PN & H-12 \\
F3D J033710.40-354514.09 & 03h37m10.40s & -35d45m14.09s & 28.32 & 0.08 & 6.7 & 1103.1 & 4.0 & PN & H-13 / C-1 \\
F3D J033710.25-354513.88 & 03h37m10.25s & -35d45m13.88s & 27.94 & 0.07 & 10.3 & 1090.8 & 2.4 & PN & H-14 / C-2 \\
F3D J033708.58-354509.40 & 03h37m08.58s & -35d45m09.40s & 28.75 & 0.08 & 5.3 & 1154.6 & 4.5 & PN & H-15 \\
F3D J033709.99-354506.71 & 03h37m09.99s & -35d45m06.71s & 28.49 & 0.08 & 5.4 & 1017.6 & 4.5 & PN & H-16 / C-9 \\
F3D J033709.13-354506.21 & 03h37m09.13s & -35d45m06.21s & 29.05 & 0.1 & 3.4 & 1012.1 & 7.2 & PN & H-17 \\
F3D J033708.89-354506.17 & 03h37m08.89s & -35d45m06.17s & 27.93 & 0.07 & 9.7 & 1060.3 & 2.4 & PN & H-18 \\
F3D J033710.51-354504.97 & 03h37m10.51s & -35d45m04.97s & 28.76 & 0.1 & 3.5 & 1148.8 & 7.1 & PN & H-19 / C-11 \\
\end{tabular}
\end{table}


==> tables/FCC219center_fit_results_latex.txt <==
\begin{table}
\begin{tabular}{cccccccccc}
PN ID & Ra & Dec & m 5007 & mag err & A/rN & LOSV & LOSV err & label & index \\
F3D J033850.91-353547.60 & 03h38m50.91s & -35d35m47.60s & 27.57 & 0.06 & 4.5 & 2213.3 & 4.9 & PN & C-1 \\
F3D J033850.47-353543.66 & 03h38m50.47s & -35d35m43.66s & 26.99 & 0.05 & 9.6 & 1915.4 & 2.4 & PN & C-2 \\
F3D J033852.63-353543.30 & 03h38m52.63s & -35d35m43.30s & 26.8 & 0.05 & 6.3 & 2017.3 & 3.4 & HII & C-3 \\
F3D J033850.95-353540.60 & 03h38m50.95s & -35d35m40.60s & 27.9 & 0.08 & 3.1 & 1962.1 & 7.1 & PN & C-4 \\
F3D J033850.33-353540.40 & 03h38m50.33s & -35d35m40.40s & 27.42 & 0.05 & 6.4 & 1856.5 & 3.5 & PN & C-5 \\
F3D J033851.18-353540.25 & 03h38m51.18s & -35d35m40.25s & 27.47 & 0.07 & 3.6 & 2016.2 & 5.9 & PN & C-6 \\
F3D J033850.69-353539.87 & 03h38m50.69s & -35d35m39.87s & 27.41 & 0.06 & 5.6 & 1646.3 & 3.9 & PN & C-7 \\
F3D J033852.78-353541.30 & 03h38m52.78s & -35d35m41.30s & 27.53 & 0.07 & 3.8 & 1997.3 & 5.8 & PN & C-8 \\
F3D J033852.87-353539.71 & 03h38m52.87s & -35d35m39.71s & 27.39 & 0.06 & 4.7 & 2013.4 & 4.8 & PN & C-9 \\
F3D J033852.49-353538.35 & 03h38m52.49s & -35d35m38.35s & 27.39 & 0.08 & 3.3 & 1943.4 & 6.5 & PN & C-10 \\
F3D J033851.06-353538.45 & 03h38m51.06s & -35d35m38.45s & 27.69 & 0.08 & 3.0 & 1953.1 & 7.0 & PN & C-11 \\
F3D J033852.82-353537.10 & 03h38m52.82s & -35d35m37.10s & 27.49 & 0.07 & 4.2 & 2243.1 & 5.4 & PN & C-12 \\
F3D J033852.64-353537.23 & 03h38m52.64s & -35d35m37.23s & 27.43 & 0.07 & 3.8 & 2215.1 & 5.7 & PN & C-13 \\
F3D J033850.80-353536.56 & 03h38m50.80s & -35d35m36.56s & 27.42 & 0.06 & 5.3 & 1804.7 & 4.0 & PN & C-14 \\
F3D J033853.33-353535.31 & 03h38m53.33s & -35d35m35.31s & 28.09 & 0.08 & 3.1 & 1899.7 & 7.1 & PN & C-15 \\
F3D J033849.78-353534.90 & 03h38m49.78s & -35d35m34.90s & 28.27 & 0.07 & 3.7 & 1928.2 & 6.2 & PN & C-16 \\
F3D J033853.12-353534.37 & 03h38m53.12s & -35d35m34.37s & 27.5 & 0.06 & 5.4 & 1967.2 & 4.2 & PN & C-17 \\
F3D J033850.44-353534.30 & 03h38m50.44s & -35d35m34.30s & 27.49 & 0.05 & 6.0 & 2054.5 & 3.6 & PN & C-18 \\
F3D J033852.17-353532.44 & 03h38m52.17s & -35d35m32.44s & 27.21 & 0.07 & 3.9 & 1867.0 & 5.9 & PN & C-19 \\
F3D J033852.38-353531.83 & 03h38m52.38s & -35d35m31.83s & 27.42 & 0.07 & 3.9 & 1911.2 & 5.8 & PN & C-20 \\
F3D J033849.85-353531.23 & 03h38m49.85s & -35d35m31.23s & 28.26 & 0.07 & 3.9 & 1736.1 & 5.7 & PN & C-21 \\
F3D J033848.82-353531.53 & 03h38m48.82s & -35d35m31.53s & 27.67 & 0.05 & 7.8 & 1948.3 & 2.8 & PN & C-22 \\
F3D J033853.52-353531.13 & 03h38m53.52s & -35d35m31.13s & 27.55 & 0.05 & 6.1 & 1895.0 & 3.6 & PN & C-23 \\
F3D J033851.55-353530.66 & 03h38m51.55s & -35d35m30.66s & 27.21 & 0.07 & 4.5 & 1813.3 & 5.1 & PN & C-24 \\
F3D J033851.81-353530.31 & 03h38m51.81s & -35d35m30.31s & 26.91 & 0.06 & 5.5 & 1930.3 & 4.0 & PN & C-25 \\
F3D J033853.80-353529.61 & 03h38m53.80s & -35d35m29.61s & 27.29 & 0.06 & 5.7 & 1716.1 & 3.8 & PN & C-26 \\
F3D J033852.47-353529.88 & 03h38m52.47s & -35d35m29.88s & 27.32 & 0.06 & 5.1 & 1895.3 & 4.3 & PN & C-27 \\
F3D J033850.33-353527.86 & 03h38m50.33s & -35d35m27.86s & 27.21 & 0.05 & 8.8 & 2142.6 & 2.4 & PN & C-28 \\
F3D J033852.02-353527.28 & 03h38m52.02s & -35d35m27.28s & 27.39 & 0.07 & 4.3 & 2019.5 & 5.0 & PN & C-29 \\
F3D J033851.76-353526.74 & 03h38m51.76s & -35d35m26.74s & 27.45 & 0.07 & 4.2 & 1773.1 & 5.3 & PN & C-30 \\
F3D J033852.62-353526.89 & 03h38m52.62s & -35d35m26.89s & 27.38 & 0.06 & 5.7 & 1853.0 & 3.7 & PN & C-31 \\
F3D J033851.31-353526.25 & 03h38m51.31s & -35d35m26.25s & 27.79 & 0.07 & 3.7 & 2324.6 & 5.9 & PN & C-32 \\
F3D J033853.70-353525.50 & 03h38m53.70s & -35d35m25.50s & 28.36 & 0.08 & 3.2 & 2167.5 & 6.7 & PN & C-33 \\
F3D J033850.90-353525.40 & 03h38m50.90s & -35d35m25.40s & 27.87 & 0.07 & 4.0 & 1719.5 & 5.6 & PN & C-34 \\
F3D J033850.02-353525.51 & 03h38m50.02s & -35d35m25.51s & 27.7 & 0.05 & 6.3 & 1897.5 & 3.5 & PN & C-35 \\
F3D J033851.76-353525.20 & 03h38m51.76s & -35d35m25.20s & 27.71 & 0.07 & 3.7 & 2032.1 & 6.0 & PN & C-36 \\
F3D J033853.09-353524.70 & 03h38m53.09s & -35d35m24.70s & 28.27 & 0.08 & 3.2 & 2043.8 & 6.8 & PN & C-37 \\
F3D J033852.00-353524.61 & 03h38m52.00s & -35d35m24.61s & 27.65 & 0.07 & 4.4 & 1747.8 & 5.0 & PN & C-38 \\
F3D J033853.19-353523.98 & 03h38m53.19s & -35d35m23.98s & 27.79 & 0.06 & 5.0 & 2148.1 & 4.2 & PN & C-39 \\
F3D J033851.56-353523.64 & 03h38m51.56s & -35d35m23.64s & 27.72 & 0.07 & 4.2 & 2066.7 & 5.2 & PN & C-40 \\
F3D J033853.54-353522.67 & 03h38m53.54s & -35d35m22.67s & 28.41 & 0.08 & 3.1 & 1816.7 & 6.8 & PN & C-41 \\
F3D J033848.99-353522.74 & 03h38m48.99s & -35d35m22.74s & 28.24 & 0.06 & 5.1 & 2299.4 & 4.3 & PN & C-42 \\
F3D J033852.17-353522.74 & 03h38m52.17s & -35d35m22.74s & 28.04 & 0.08 & 3.5 & 1958.8 & 6.4 & PN & C-43 \\
F3D J033852.37-353522.34 & 03h38m52.37s & -35d35m22.34s & 27.58 & 0.06 & 5.2 & 1911.5 & 4.1 & SNR & C-44 \\
F3D J033850.76-353520.87 & 03h38m50.76s & -35d35m20.87s & 27.96 & 0.06 & 4.7 & 1788.2 & 4.9 & HII & C-45 \\
F3D J033848.96-353520.77 & 03h38m48.96s & -35d35m20.77s & 27.1 & 0.04 & 14.7 & 2054.6 & 1.5 & PN & C-46 \\
F3D J033852.22-353520.75 & 03h38m52.22s & -35d35m20.75s & 27.43 & 0.05 & 6.2 & 1835.8 & 3.5 & HII & C-47 \\
F3D J033853.85-353519.20 & 03h38m53.85s & -35d35m19.20s & 27.85 & 0.06 & 5.9 & 1968.8 & 3.9 & PN & C-48 \\
F3D J033851.97-353518.35 & 03h38m51.97s & -35d35m18.35s & 27.63 & 0.06 & 5.7 & 1978.8 & 3.9 & PN & C-49 \\
F3D J033851.83-353517.99 & 03h38m51.83s & -35d35m17.99s & 27.72 & 0.06 & 5.3 & 1899.7 & 4.4 & PN & C-50 \\
F3D J033850.24-353517.31 & 03h38m50.24s & -35d35m17.31s & 28.35 & 0.07 & 3.6 & 1915.7 & 6.1 & PN & C-51 \\
F3D J033853.51-353516.31 & 03h38m53.51s & -35d35m16.31s & 27.64 & 0.05 & 7.1 & 1948.8 & 3.2 & PN & C-52 \\
F3D J033850.08-353515.66 & 03h38m50.08s & -35d35m15.66s & 28.23 & 0.07 & 4.3 & 1943.2 & 4.9 & PN & C-53 \\
F3D J033851.25-353515.37 & 03h38m51.25s & -35d35m15.37s & 28.43 & 0.08 & 3.0 & 1869.8 & 7.0 & PN & C-54 \\
F3D J033852.35-353515.06 & 03h38m52.35s & -35d35m15.06s & 27.93 & 0.06 & 4.7 & 1990.0 & 4.6 & PN & C-55 \\
F3D J033849.72-353514.84 & 03h38m49.72s & -35d35m14.84s & 28.42 & 0.07 & 3.9 & 2044.5 & 6.0 & PN & C-56 \\
F3D J033852.13-353514.10 & 03h38m52.13s & -35d35m14.10s & 27.63 & 0.05 & 6.5 & 1839.9 & 3.4 & PN & C-57 \\
F3D J033849.32-353514.01 & 03h38m49.32s & -35d35m14.01s & 28.22 & 0.06 & 5.0 & 1844.9 & 4.5 & PN & C-58 \\
F3D J033850.39-353512.70 & 03h38m50.39s & -35d35m12.70s & 27.51 & 0.05 & 8.3 & 2010.1 & 2.8 & PN & C-59 \\
F3D J033852.69-353508.42 & 03h38m52.69s & -35d35m08.42s & 27.56 & 0.05 & 8.0 & 1794.0 & 2.9 & PN & C-60 \\
F3D J033850.64-353508.01 & 03h38m50.64s & -35d35m08.01s & 28.02 & 0.06 & 5.5 & 1690.2 & 4.3 & PN & C-61 \\
F3D J033852.88-353508.04 & 03h38m52.88s & -35d35m08.04s & 28.31 & 0.07 & 4.2 & 2106.4 & 5.3 & PN & C-62 \\
F3D J033851.25-353507.65 & 03h38m51.25s & -35d35m07.65s & 28.59 & 0.08 & 3.1 & 2104.4 & 7.1 & PN & C-63 \\
F3D J033850.95-353506.70 & 03h38m50.95s & -35d35m06.70s & 27.37 & 0.05 & 9.9 & 1882.9 & 2.3 & PN & C-64 \\
F3D J033850.07-353505.51 & 03h38m50.07s & -35d35m05.51s & 27.41 & 0.04 & 10.9 & 1678.4 & 2.1 & PN & C-65 \\
F3D J033853.96-353505.29 & 03h38m53.96s & -35d35m05.29s & 28.16 & 0.06 & 5.2 & 2088.5 & 4.1 & PN & C-66 \\
F3D J033853.81-353502.61 & 03h38m53.81s & -35d35m02.61s & 28.25 & 0.06 & 4.3 & 1776.0 & 5.0 & PN & C-67 \\
F3D J033851.63-353502.59 & 03h38m51.63s & -35d35m02.59s & 28.61 & 0.08 & 3.3 & 1867.5 & 6.6 & PN & C-68 \\
F3D J033849.53-353502.87 & 03h38m49.53s & -35d35m02.87s & 27.41 & 0.04 & 11.7 & 2055.7 & 1.9 & PN & C-69 \\
F3D J033851.44-353452.85 & 03h38m51.44s & -35d34m52.85s & 28.61 & 0.07 & 4.0 & 1782.3 & 5.6 & PN & C-70 \\
F3D J033850.58-353449.85 & 03h38m50.58s & -35d34m49.85s & 28.1 & 0.06 & 6.0 & 1939.2 & 3.7 & PN & C-71 \\
F3D J033852.03-353448.47 & 03h38m52.03s & -35d34m48.47s & 28.13 & 0.06 & 5.6 & 2007.3 & 3.9 & PN & C-72 \\
F3D J033851.22-353445.98 & 03h38m51.22s & -35d34m45.98s & 28.5 & 0.07 & 4.3 & 1852.2 & 5.3 & PN & C-73 \\
F3D J033850.90-353443.31 & 03h38m50.90s & -35d34m43.31s & 28.08 & 0.05 & 6.3 & 1729.5 & 3.7 & PN & C-74 \\
\end{tabular}
\end{table}


==> tables/FCC219halo_fit_results_latex.txt <==
\begin{table}
\begin{tabular}{cccccccccc}
PN ID & Ra & Dec & m 5007 & mag err & A/rN & LOSV & LOSV err & label & index \\
F3D J033850.91-353443.33 & 03h38m50.91s & -35d34m43.33s & 28.14 & 0.04 & 6.9 & 1717.5 & 2.8 & PN & H-1 \\
F3D J033850.20-353432.27 & 03h38m50.20s & -35d34m32.27s & 28.27 & 0.04 & 8.1 & 1737.8 & 2.4 & PN & H-2 \\
F3D J033850.49-353432.20 & 03h38m50.49s & -35d34m32.20s & 28.02 & 0.04 & 10.9 & 2106.4 & 1.8 & PN & H-3 \\
F3D J033851.15-353425.60 & 03h38m51.15s & -35d34m25.60s & 29.12 & 0.06 & 4.2 & 1887.8 & 4.8 & PN & H-4 \\
F3D J033850.92-353420.07 & 03h38m50.92s & -35d34m20.07s & 28.85 & 0.05 & 5.0 & 1862.9 & 3.8 & PN & H-5 \\
F3D J033851.26-353419.85 & 03h38m51.26s & -35d34m19.85s & 27.9 & 0.03 & 12.4 & 1875.2 & 1.6 & PN & H-6 \\
F3D J033849.92-353419.32 & 03h38m49.92s & -35d34m19.32s & 29.04 & 0.06 & 4.5 & 1926.5 & 4.5 & PN & H-7 \\
F3D J033850.06-353416.46 & 03h38m50.06s & -35d34m16.46s & 28.45 & 0.04 & 8.2 & 1830.8 & 2.5 & PN & H-8 \\
F3D J033851.99-353410.03 & 03h38m51.99s & -35d34m10.03s & 29.29 & 0.06 & 3.7 & 1836.2 & 5.4 & PN & H-9 \\
F3D J033848.56-353406.62 & 03h38m48.56s & -35d34m06.62s & 29.03 & 0.06 & 4.5 & 1808.1 & 4.4 & PN & H-10 \\
F3D J033849.74-353405.90 & 03h38m49.74s & -35d34m05.90s & 27.67 & 0.03 & 15.9 & 1633.8 & 1.2 & PN & H-11 \\
F3D J033849.74-353405.35 & 03h38m49.74s & -35d34m05.35s & 27.71 & 0.03 & 15.9 & 1634.7 & 1.2 & PN & H-12 \\
F3D J033848.53-353403.50 & 03h38m48.53s & -35d34m03.50s & 29.24 & 0.06 & 3.9 & 1877.3 & 5.0 & PN & H-13 \\
F3D J033851.22-353401.76 & 03h38m51.22s & -35d34m01.76s & 29.12 & 0.06 & 4.5 & 1723.7 & 4.6 & PN & H-14 \\
F3D J033853.70-353352.95 & 03h38m53.70s & -35d33m52.95s & 28.36 & 0.07 & 3.0 & 1837.6 & 6.5 & PN & H-15 \\
F3D J033852.32-353353.32 & 03h38m52.32s & -35d33m53.32s & 27.77 & 0.03 & 14.4 & 1881.0 & 1.4 & PN & H-16 \\
\end{tabular}
\end{table}


==> tables/FCC249center_fit_results_latex.txt <==
\begin{table}
\begin{tabular}{cccccccccc}
PN ID & Ra & Dec & m 5007 & mag err & A/rN & LOSV & LOSV err & label & index \\
F3D J034041.72-373047.73 & 03h40m41.72s & -37d30m47.73s & 27.29 & 0.14 & 9.3 & 1482.7 & 2.2 & PN & C-1 \\
F3D J034042.21-373046.94 & 03h40m42.21s & -37d30m46.94s & 28.34 & 0.15 & 3.4 & 1455.1 & 5.9 & PN & C-2 \\
F3D J034043.60-373044.11 & 03h40m43.60s & -37d30m44.11s & 27.13 & 0.14 & 15.1 & 1570.5 & 1.3 & PN & C-3 \\
F3D J034044.04-373043.59 & 03h40m44.04s & -37d30m43.59s & 28.33 & 0.14 & 4.7 & 1601.6 & 4.3 & PN & C-4 \\
F3D J034042.76-373038.29 & 03h40m42.76s & -37d30m38.29s & 28.03 & 0.15 & 3.9 & 1556.1 & 5.2 & PN & C-5 \\
F3D J034042.52-373037.98 & 03h40m42.52s & -37d30m37.98s & 27.62 & 0.14 & 4.8 & 1362.4 & 4.1 & PN & C-6 \\
F3D J034041.59-373038.12 & 03h40m41.59s & -37d30m38.12s & 27.68 & 0.14 & 4.8 & 1624.2 & 4.3 & PN & C-7 \\
F3D J034041.69-373036.12 & 03h40m41.69s & -37d30m36.12s & 27.55 & 0.14 & 4.1 & 1689.6 & 4.9 & PN & C-8 \\
F3D J034042.51-373034.27 & 03h40m42.51s & -37d30m34.27s & 28.06 & 0.15 & 3.4 & 1487.8 & 5.9 & PN & C-9 \\
F3D J034041.65-373033.33 & 03h40m41.65s & -37d30m33.33s & 27.73 & 0.14 & 4.6 & 1652.0 & 4.2 & PN & C-10 \\
F3D J034043.88-373029.21 & 03h40m43.88s & -37d30m29.21s & 28.04 & 0.14 & 6.3 & 1647.9 & 3.2 & PN & C-11 \\
F3D J034042.99-373029.10 & 03h40m42.99s & -37d30m29.10s & 27.74 & 0.14 & 7.1 & 1558.0 & 2.9 & PN & C-12 \\
F3D J034042.60-373026.99 & 03h40m42.60s & -37d30m26.99s & 27.87 & 0.14 & 6.1 & 1576.1 & 3.4 & PN & C-13 \\
F3D J034042.60-373018.49 & 03h40m42.60s & -37d30m18.49s & 28.82 & 0.15 & 3.2 & 1575.2 & 5.8 & PN & C-14 \\
\end{tabular}
\end{table}


==> tables/FCC255center_fit_results_latex.txt <==
\begin{table}
\begin{tabular}{cccccccccc}
PN ID & Ra & Dec & m 5007 & mag err & A/rN & LOSV & LOSV err & label & index \\
F3D J034103.17-334734.38 & 03h41m03.17s & -33d47m34.38s & 28.35 & 0.06 & 7.0 & 1333.0 & 3.2 & PN & C-1 \\
F3D J034104.25-334717.30 & 03h41m04.25s & -33d47m17.30s & 27.18 & 0.05 & 22.0 & 1391.6 & 1.0 & PN & C-2 \\
F3D J034103.37-334716.41 & 03h41m03.37s & -33d47m16.41s & 28.4 & 0.06 & 6.8 & 1301.9 & 3.4 & PN & C-3 \\
F3D J034102.24-334711.38 & 03h41m02.24s & -33d47m11.38s & 28.61 & 0.06 & 5.9 & 1340.1 & 3.9 & PN & C-4 \\
F3D J034105.80-334708.27 & 03h41m05.80s & -33d47m08.27s & 28.17 & 0.05 & 8.9 & 1313.5 & 2.6 & PN & C-5 \\
F3D J034103.96-334706.09 & 03h41m03.96s & -33d47m06.09s & 27.32 & 0.05 & 16.9 & 1373.7 & 1.3 & PN & C-6 \\
F3D J034103.89-334704.36 & 03h41m03.89s & -33d47m04.36s & 28.27 & 0.06 & 6.6 & 1396.6 & 3.5 & PN & C-7 \\
F3D J034103.41-334702.47 & 03h41m03.41s & -33d47m02.47s & 28.17 & 0.06 & 7.6 & 1391.6 & 3.0 & PN & C-8 \\
F3D J034103.88-334700.62 & 03h41m03.88s & -33d47m00.62s & 27.82 & 0.05 & 9.4 & 1347.9 & 2.4 & PN & C-9 \\
F3D J034103.61-334659.75 & 03h41m03.61s & -33d46m59.75s & 28.52 & 0.07 & 4.4 & 1353.9 & 5.0 & PN & C-10 \\
F3D J034103.80-334658.45 & 03h41m03.80s & -33d46m58.45s & 28.89 & 0.09 & 3.0 & 1346.7 & 7.3 & PN & C-11 \\
F3D J034103.10-334656.11 & 03h41m03.10s & -33d46m56.11s & 29.07 & 0.09 & 3.3 & 1399.8 & 6.8 & PN & C-12 \\
F3D J034103.73-334655.68 & 03h41m03.73s & -33d46m55.68s & 28.22 & 0.07 & 5.0 & 1375.7 & 4.7 & PN & C-13 \\
F3D J034103.92-334654.03 & 03h41m03.92s & -33d46m54.03s & 28.05 & 0.06 & 6.1 & 1329.6 & 3.7 & PN & C-14 \\
F3D J034104.49-334652.41 & 03h41m04.49s & -33d46m52.41s & 28.32 & 0.06 & 7.0 & 1323.0 & 3.3 & PN & C-15 \\
F3D J034103.29-334652.15 & 03h41m03.29s & -33d46m52.15s & 28.62 & 0.08 & 3.8 & 1406.8 & 5.8 & PN & C-16 \\
F3D J034103.81-334649.31 & 03h41m03.81s & -33d46m49.31s & 27.97 & 0.06 & 5.4 & 1369.3 & 4.2 & PN & C-17 \\
F3D J034103.29-334648.79 & 03h41m03.29s & -33d46m48.79s & 28.54 & 0.08 & 3.7 & 1346.8 & 5.9 & PN & C-18 \\
F3D J034103.07-334647.29 & 03h41m03.07s & -33d46m47.29s & 27.9 & 0.06 & 8.5 & 1297.1 & 2.7 & PN & C-19 \\
F3D J034103.33-334646.22 & 03h41m03.33s & -33d46m46.22s & 27.97 & 0.06 & 5.4 & 1303.9 & 4.2 & PN & C-20 \\
F3D J034102.74-334645.70 & 03h41m02.74s & -33d46m45.70s & 28.09 & 0.06 & 7.8 & 1339.9 & 2.9 & PN & C-21 \\
F3D J034103.80-334644.44 & 03h41m03.80s & -33d46m44.44s & 27.76 & 0.06 & 6.5 & 1271.6 & 3.8 & PN & C-22 \\
F3D J034103.47-334642.95 & 03h41m03.47s & -33d46m42.95s & 27.31 & 0.06 & 8.1 & 1306.4 & 2.9 & PN & C-23 \\
F3D J034103.57-334642.37 & 03h41m03.57s & -33d46m42.37s & 28.11 & 0.08 & 3.5 & 1323.9 & 6.2 & PN & C-24 \\
F3D J034103.96-334642.27 & 03h41m03.96s & -33d46m42.27s & 28.35 & 0.06 & 5.4 & 1322.4 & 4.3 & PN & C-25 \\
F3D J034103.42-334640.43 & 03h41m03.42s & -33d46m40.43s & 27.45 & 0.06 & 8.0 & 1278.8 & 2.9 & PN & C-26 \\
F3D J034103.98-334640.37 & 03h41m03.98s & -33d46m40.37s & 28.32 & 0.06 & 5.7 & 1290.2 & 4.1 & PN & C-27 \\
F3D J034103.30-334640.18 & 03h41m03.30s & -33d46m40.18s & 28.0 & 0.07 & 5.4 & 1306.3 & 4.2 & PN & C-28 \\
F3D J034103.77-334639.41 & 03h41m03.77s & -33d46m39.41s & 28.16 & 0.07 & 5.2 & 1329.3 & 4.2 & PN & C-29 \\
F3D J034103.29-334638.42 & 03h41m03.29s & -33d46m38.42s & 27.59 & 0.06 & 8.1 & 1259.0 & 2.8 & PN & C-30 \\
F3D J034103.35-334637.75 & 03h41m03.35s & -33d46m37.75s & 27.79 & 0.06 & 6.3 & 1270.2 & 3.6 & PN & C-31 \\
F3D J034103.18-334636.47 & 03h41m03.18s & -33d46m36.47s & 28.37 & 0.07 & 3.8 & 1344.6 & 5.0 & PN & C-32 \\
F3D J034103.77-334634.95 & 03h41m03.77s & -33d46m34.95s & 28.12 & 0.06 & 6.1 & 1297.9 & 3.8 & PN & C-33 \\
F3D J034103.69-334634.57 & 03h41m03.69s & -33d46m34.57s & 28.02 & 0.06 & 6.3 & 1255.3 & 3.5 & PN & C-34 \\
F3D J034103.87-334633.57 & 03h41m03.87s & -33d46m33.57s & 28.2 & 0.06 & 6.1 & 1379.1 & 3.7 & PN & C-35 \\
F3D J034104.05-334630.54 & 03h41m04.05s & -33d46m30.54s & 27.79 & 0.05 & 9.3 & 1263.0 & 2.4 & PN & C-36 \\
\end{tabular}
\end{table}


==> tables/FCC276center_fit_results_latex.txt <==
\begin{table}
\begin{tabular}{cccccccccc}
PN ID & Ra & Dec & m 5007 & mag err & A/rN & LOSV & LOSV err & label & index \\
F3D J034221.28-352355.03 & 03h42m21.28s & -35d23m55.03s & 28.15 & 0.09 & 5.6 & 1517.3 & 3.8 & PN & C-1 \\
F3D J034220.05-352352.86 & 03h42m20.05s & -35d23m52.86s & 27.31 & 0.08 & 10.3 & 1194.6 & 2.0 & PN & C-2 \\
F3D J034221.62-352352.03 & 03h42m21.62s & -35d23m52.03s & 27.72 & 0.08 & 8.4 & 1148.8 & 2.4 & PN & C-3 \\
F3D J034220.41-352348.88 & 03h42m20.41s & -35d23m48.88s & 27.71 & 0.08 & 6.8 & 1203.7 & 3.0 & PN & C-4 \\
F3D J034219.91-352347.29 & 03h42m19.91s & -35d23m47.29s & 28.48 & 0.1 & 3.1 & 1372.6 & 6.5 & PN & C-5 \\
F3D J034221.66-352346.06 & 03h42m21.66s & -35d23m46.06s & 28.5 & 0.09 & 3.7 & 1325.1 & 5.8 & PN & C-6 \\
F3D J034219.79-352344.93 & 03h42m19.79s & -35d23m44.93s & 27.77 & 0.09 & 5.3 & 1302.3 & 4.0 & PN & C-7 \\
F3D J034219.70-352344.29 & 03h42m19.70s & -35d23m44.29s & 27.4 & 0.08 & 7.4 & 1311.8 & 2.8 & PN & C-8 \\
F3D J034219.33-352343.96 & 03h42m19.33s & -35d23m43.96s & 27.77 & 0.09 & 4.7 & 1428.6 & 4.3 & PN & C-9 \\
F3D J034219.97-352343.28 & 03h42m19.97s & -35d23m43.28s & 27.97 & 0.09 & 4.2 & 1451.9 & 4.8 & PN & C-10 \\
F3D J034220.65-352342.85 & 03h42m20.65s & -35d23m42.85s & 28.46 & 0.1 & 3.2 & 1475.1 & 6.3 & PN & C-11 \\
F3D J034220.50-352341.72 & 03h42m20.50s & -35d23m41.72s & 27.26 & 0.08 & 8.3 & 1495.0 & 2.6 & PN & C-12 \\
F3D J034218.42-352341.45 & 03h42m18.42s & -35d23m41.45s & 27.67 & 0.09 & 5.2 & 1422.0 & 3.9 & PN & C-13 \\
F3D J034220.65-352340.54 & 03h42m20.65s & -35d23m40.54s & 27.87 & 0.09 & 5.1 & 1274.4 & 4.1 & PN & C-14 \\
F3D J034219.59-352340.92 & 03h42m19.59s & -35d23m40.92s & 26.5 & 0.08 & 13.9 & 1384.5 & 1.5 & OvLu & C-15 \\
F3D J034221.06-352339.28 & 03h42m21.06s & -35d23m39.28s & 27.31 & 0.08 & 8.8 & 1443.7 & 2.3 & PN & C-16 \\
F3D J034219.87-352339.07 & 03h42m19.87s & -35d23m39.07s & 27.63 & 0.09 & 4.5 & 1405.1 & 4.6 & PN & C-17 \\
F3D J034219.63-352338.85 & 03h42m19.63s & -35d23m38.85s & 27.59 & 0.09 & 4.2 & 1318.3 & 4.8 & PN & C-18 \\
F3D J034219.23-352338.64 & 03h42m19.23s & -35d23m38.64s & 27.7 & 0.09 & 3.6 & 1361.8 & 5.5 & PN & C-19 \\
F3D J034218.04-352338.81 & 03h42m18.04s & -35d23m38.81s & 27.46 & 0.08 & 6.9 & 1347.1 & 2.9 & PN & C-20 \\
F3D J034223.11-352338.19 & 03h42m23.11s & -35d23m38.19s & 28.68 & 0.1 & 3.2 & 1443.8 & 6.3 & PN & C-21 \\
F3D J034218.76-352338.50 & 03h42m18.76s & -35d23m38.50s & 27.49 & 0.09 & 5.1 & 1417.1 & 3.9 & PN & C-22 \\
F3D J034220.07-352337.54 & 03h42m20.07s & -35d23m37.54s & 27.78 & 0.09 & 4.2 & 1305.5 & 5.0 & PN & C-23 \\
F3D J034219.11-352337.65 & 03h42m19.11s & -35d23m37.65s & 27.35 & 0.09 & 4.9 & 1350.5 & 4.1 & PN & C-24 \\
F3D J034220.79-352337.44 & 03h42m20.79s & -35d23m37.44s & 27.63 & 0.09 & 6.3 & 1409.3 & 3.4 & PN & C-25 \\
F3D J034218.88-352336.85 & 03h42m18.88s & -35d23m36.85s & 27.59 & 0.09 & 4.0 & 1231.0 & 5.0 & PN & C-26 \\
F3D J034222.04-352336.86 & 03h42m22.04s & -35d23m36.86s & 28.01 & 0.09 & 5.8 & 1374.5 & 3.6 & PN & C-27 \\
F3D J034217.95-352335.89 & 03h42m17.95s & -35d23m35.89s & 28.03 & 0.09 & 4.2 & 1574.2 & 5.0 & HII & C-28 \\
F3D J034218.72-352336.04 & 03h42m18.72s & -35d23m36.04s & 27.12 & 0.08 & 6.6 & 1442.2 & 3.1 & PN & C-29 \\
F3D J034220.12-352335.61 & 03h42m20.12s & -35d23m35.61s & 27.4 & 0.09 & 5.3 & 1445.7 & 3.9 & PN & C-30 \\
F3D J034218.25-352335.33 & 03h42m18.25s & -35d23m35.33s & 27.29 & 0.08 & 7.5 & 1432.7 & 2.7 & PN & C-31 \\
F3D J034222.86-352334.13 & 03h42m22.86s & -35d23m34.13s & 27.51 & 0.08 & 9.3 & 1312.0 & 2.2 & PN & C-32 \\
F3D J034220.39-352333.63 & 03h42m20.39s & -35d23m33.63s & 27.82 & 0.09 & 4.0 & 1527.6 & 4.9 & PN & C-33 \\
F3D J034221.14-352331.76 & 03h42m21.14s & -35d23m31.76s & 28.19 & 0.09 & 3.9 & 1463.3 & 5.2 & PN & C-34 \\
F3D J034218.30-352331.19 & 03h42m18.30s & -35d23m31.19s & 28.17 & 0.1 & 3.3 & 1528.0 & 6.2 & PN & C-35 \\
F3D J034221.49-352330.77 & 03h42m21.49s & -35d23m30.77s & 28.07 & 0.09 & 4.7 & 1437.5 & 4.2 & PN & C-36 \\
F3D J034223.62-352330.65 & 03h42m23.62s & -35d23m30.65s & 28.19 & 0.09 & 4.9 & 1440.8 & 3.9 & HII & C-37 \\
F3D J034217.87-352329.48 & 03h42m17.87s & -35d23m29.48s & 28.33 & 0.1 & 3.2 & 1488.9 & 6.3 & PN & C-38 \\
F3D J034220.30-352329.40 & 03h42m20.30s & -35d23m29.40s & 27.06 & 0.08 & 8.2 & 1336.2 & 2.5 & PN & C-39 \\
F3D J034221.47-352328.94 & 03h42m21.47s & -35d23m28.94s & 28.06 & 0.09 & 4.7 & 1403.8 & 4.1 & PN & C-40 \\
F3D J034218.38-352330.12 & 03h42m18.38s & -35d23m30.12s & 27.63 & 0.09 & 5.4 & 1458.0 & 3.8 & PN & C-41 \\
F3D J034218.44-352328.75 & 03h42m18.44s & -35d23m28.75s & 27.95 & 0.09 & 4.1 & 1390.6 & 4.9 & PN & C-42 \\
F3D J034218.81-352328.30 & 03h42m18.81s & -35d23m28.30s & 27.58 & 0.09 & 5.1 & 1414.0 & 4.3 & PN & C-43 \\
F3D J034217.99-352328.32 & 03h42m17.99s & -35d23m28.32s & 27.99 & 0.09 & 4.6 & 1272.7 & 4.5 & PN & C-44 \\
F3D J034218.12-352327.02 & 03h42m18.12s & -35d23m27.02s & 27.86 & 0.09 & 5.0 & 1297.8 & 4.1 & PN & C-45 \\
F3D J034220.83-352326.41 & 03h42m20.83s & -35d23m26.41s & 28.3 & 0.09 & 3.4 & 1429.6 & 5.9 & PN & C-46 \\
F3D J034218.52-352326.27 & 03h42m18.52s & -35d23m26.27s & 28.23 & 0.1 & 3.3 & 1422.2 & 6.3 & PN & C-47 \\
F3D J034218.93-352326.01 & 03h42m18.93s & -35d23m26.01s & 28.04 & 0.1 & 3.4 & 1407.6 & 6.1 & PN & C-48 \\
F3D J034219.94-352325.64 & 03h42m19.94s & -35d23m25.64s & 28.12 & 0.1 & 3.0 & 1541.5 & 6.9 & PN & C-49 \\
F3D J034218.09-352325.26 & 03h42m18.09s & -35d23m25.26s & 27.9 & 0.09 & 4.6 & 1507.3 & 4.3 & PN & C-50 \\
F3D J034218.48-352324.85 & 03h42m18.48s & -35d23m24.85s & 28.14 & 0.1 & 3.6 & 1656.6 & 5.8 & PN & C-51 \\
F3D J034220.64-352323.98 & 03h42m20.64s & -35d23m23.98s & 27.9 & 0.09 & 4.9 & 1434.4 & 4.3 & PN & C-52 \\
F3D J034221.30-352323.39 & 03h42m21.30s & -35d23m23.39s & 27.94 & 0.09 & 5.4 & 1430.9 & 3.8 & PN & C-53 \\
F3D J034221.60-352324.29 & 03h42m21.60s & -35d23m24.29s & 27.6 & 0.08 & 7.4 & 1479.7 & 2.8 & PN & C-54 \\
F3D J034221.69-352323.04 & 03h42m21.69s & -35d23m23.04s & 27.58 & 0.08 & 7.5 & 1388.0 & 2.6 & PN & C-55 \\
F3D J034221.14-352322.06 & 03h42m21.14s & -35d23m22.06s & 27.66 & 0.08 & 7.0 & 1586.2 & 3.0 & PN & C-56 \\
F3D J034220.21-352322.44 & 03h42m20.21s & -35d23m22.44s & 27.25 & 0.08 & 8.0 & 1581.4 & 2.5 & PN & C-57 \\
F3D J034220.19-352320.65 & 03h42m20.19s & -35d23m20.65s & 28.06 & 0.09 & 4.2 & 1488.2 & 4.8 & PN & C-58 \\
F3D J034219.39-352320.40 & 03h42m19.39s & -35d23m20.40s & 28.16 & 0.09 & 3.6 & 1403.6 & 5.4 & PN & C-59 \\
F3D J034219.16-352320.86 & 03h42m19.16s & -35d23m20.86s & 27.3 & 0.08 & 8.1 & 1178.8 & 2.6 & PN & C-60 \\
F3D J034219.28-352320.68 & 03h42m19.28s & -35d23m20.68s & 27.8 & 0.09 & 5.1 & 1299.9 & 4.1 & PN & C-61 \\
F3D J034221.43-352320.29 & 03h42m21.43s & -35d23m20.29s & 27.94 & 0.09 & 5.6 & 1403.7 & 3.6 & PN & C-62 \\
F3D J034218.59-352319.08 & 03h42m18.59s & -35d23m19.08s & 27.55 & 0.08 & 7.1 & 1377.9 & 2.9 & PN & C-63 \\
F3D J034219.19-352318.47 & 03h42m19.19s & -35d23m18.47s & 28.18 & 0.09 & 3.9 & 1323.8 & 5.2 & PN & C-64 \\
F3D J034221.11-352318.10 & 03h42m21.11s & -35d23m18.10s & 28.02 & 0.09 & 5.1 & 1494.0 & 4.0 & PN & C-65 \\
F3D J034220.22-352317.01 & 03h42m20.22s & -35d23m17.01s & 27.79 & 0.09 & 5.8 & 1412.3 & 3.6 & PN & C-66 \\
F3D J034223.50-352316.82 & 03h42m23.50s & -35d23m16.82s & 27.65 & 0.08 & 8.6 & 1384.2 & 2.5 & PN & C-67 \\
F3D J034219.68-352313.72 & 03h42m19.68s & -35d23m13.72s & 28.42 & 0.1 & 3.6 & 1336.1 & 5.8 & PN & C-68 \\
F3D J034219.13-352313.09 & 03h42m19.13s & -35d23m13.09s & 27.71 & 0.08 & 7.1 & 1292.7 & 3.0 & PN & C-69 \\
F3D J034218.89-352310.21 & 03h42m18.89s & -35d23m10.21s & 27.82 & 0.09 & 5.2 & 1487.7 & 4.0 & PN & C-70 \\
F3D J034220.92-352308.68 & 03h42m20.92s & -35d23m08.68s & 28.64 & 0.1 & 3.0 & 1341.7 & 6.3 & PN & C-71 \\
F3D J034222.46-352307.19 & 03h42m22.46s & -35d23m07.19s & 28.24 & 0.09 & 4.9 & 1186.8 & 4.2 & PN & C-72 \\
F3D J034221.77-352258.88 & 03h42m21.77s & -35d22m58.88s & 27.6 & 0.11 & 6.5 & 1364.2 & 4.7 & PN & C-73 \\
F3D J034220.20-352248.08 & 03h42m20.20s & -35d22m48.08s & 27.65 & 0.08 & 7.1 & 1526.0 & 2.8 & PN & C-74 \\
\end{tabular}
\end{table}


==> tables/FCC277center_fit_results_latex.txt <==
\begin{table}
\begin{tabular}{cccccccccc}
PN ID & Ra & Dec & m 5007 & mag err & A/rN & LOSV & LOSV err & label & index \\
F3D J034224.55-350937.61 & 03h42m24.55s & -35d09m37.61s & 27.51 & 0.08 & 13.5 & 1574.9 & 1.6 & PN & C-1 \\
F3D J034224.67-350934.92 & 03h42m24.67s & -35d09m34.92s & 28.56 & 0.09 & 4.8 & 1537.9 & 4.4 & PN & C-2 \\
F3D J034224.15-350931.18 & 03h42m24.15s & -35d09m31.18s & 27.6 & 0.08 & 10.5 & 1562.2 & 2.1 & PN & C-3 \\
F3D J034223.45-350929.98 & 03h42m23.45s & -35d09m29.98s & 27.53 & 0.08 & 10.5 & 1607.9 & 2.0 & PN & C-4 \\
F3D J034223.54-350928.39 & 03h42m23.54s & -35d09m28.39s & 28.19 & 0.09 & 5.4 & 1666.2 & 4.0 & PN & C-5 \\
F3D J034223.21-350927.36 & 03h42m23.21s & -35d09m27.36s & 27.76 & 0.08 & 8.4 & 1598.1 & 2.7 & PN & C-6 \\
F3D J034222.88-350920.21 & 03h42m22.88s & -35d09m20.21s & 28.16 & 0.1 & 3.6 & 1630.8 & 6.2 & PN & C-7 \\
F3D J034221.96-350919.71 & 03h42m21.96s & -35d09m19.71s & 28.82 & 0.1 & 3.2 & 1637.2 & 6.7 & PN & C-8 \\
F3D J034223.38-350918.73 & 03h42m23.38s & -35d09m18.73s & 27.14 & 0.08 & 7.7 & 1689.7 & 2.8 & PN & C-9 \\
F3D J034222.38-350918.21 & 03h42m22.38s & -35d09m18.21s & 28.29 & 0.1 & 3.9 & 1615.3 & 5.7 & PN & C-10 \\
F3D J034222.06-350918.06 & 03h42m22.06s & -35d09m18.06s & 28.69 & 0.1 & 3.4 & 1700.0 & 6.2 & PN & C-11 \\
F3D J034221.64-350918.07 & 03h42m21.64s & -35d09m18.07s & 28.26 & 0.09 & 5.4 & 1637.4 & 4.1 & PN & C-12 \\
F3D J034223.60-350916.37 & 03h42m23.60s & -35d09m16.37s & 28.14 & 0.1 & 3.6 & 1611.9 & 5.7 & PN & C-13 \\
F3D J034224.16-350915.45 & 03h42m24.16s & -35d09m15.45s & 27.65 & 0.08 & 8.4 & 1609.8 & 2.6 & PN & C-14 \\
F3D J034222.18-350912.37 & 03h42m22.18s & -35d09m12.37s & 28.26 & 0.09 & 4.1 & 1731.1 & 5.3 & PN & C-15 \\
F3D J034221.58-350910.92 & 03h42m21.58s & -35d09m10.92s & 28.67 & 0.09 & 3.8 & 1745.7 & 5.2 & PN & C-16 \\
F3D J034222.97-350909.67 & 03h42m22.97s & -35d09m09.67s & 28.1 & 0.1 & 3.8 & 1666.7 & 5.8 & PN & C-17 \\
F3D J034222.07-350909.15 & 03h42m22.07s & -35d09m09.15s & 27.66 & 0.08 & 7.8 & 1684.5 & 2.6 & PN & C-18 \\
F3D J034222.77-350908.45 & 03h42m22.77s & -35d09m08.45s & 28.2 & 0.09 & 4.0 & 1695.2 & 5.4 & PN & C-19 \\
F3D J034222.49-350907.73 & 03h42m22.49s & -35d09m07.73s & 28.18 & 0.09 & 4.3 & 1645.2 & 4.9 & PN & C-20 \\
F3D J034222.29-350900.85 & 03h42m22.29s & -35d09m00.85s & 28.77 & 0.1 & 3.1 & 1763.8 & 6.7 & PN & C-21 \\
F3D J034225.19-350859.55 & 03h42m25.19s & -35d08m59.55s & 28.67 & 0.09 & 4.8 & 1572.6 & 4.5 & PN & C-22 \\
F3D J034225.55-350848.78 & 03h42m25.55s & -35d08m48.78s & 28.37 & 0.09 & 4.2 & 1609.8 & 4.5 & PN & C-23 \\
\end{tabular}
\end{table}


==> tables/FCC301center_fit_results_latex.txt <==
\begin{table}
\begin{tabular}{cccccccccc}
PN ID & Ra & Dec & m 5007 & mag err & A/rN & LOSV & LOSV err & label & index \\
F3D J034504.22-355849.60 & 03h45m04.22s & -35d58m49.60s & 28.09 & 0.13 & 8.0 & 1113.8 & 2.8 & interl & C-1 \\
F3D J034502.07-355836.29 & 03h45m02.07s & -35d58m36.29s & 29.05 & 0.15 & 3.1 & 985.2 & 6.7 & interl & C-2 \\
F3D J034503.69-355833.47 & 03h45m03.69s & -35d58m33.47s & 27.45 & 0.13 & 11.1 & 1020.7 & 2.0 & PN & C-3 \\
F3D J034505.50-355832.46 & 03h45m05.50s & -35d58m32.46s & 28.77 & 0.14 & 4.2 & 1053.5 & 5.6 & PN & C-4 \\
F3D J034505.04-355830.02 & 03h45m05.04s & -35d58m30.02s & 28.68 & 0.14 & 4.7 & 1071.9 & 4.8 & PN & C-5 \\
F3D J034503.94-355830.47 & 03h45m03.94s & -35d58m30.47s & 28.16 & 0.14 & 5.5 & 1079.3 & 4.1 & PN & C-6 \\
F3D J034504.66-355829.56 & 03h45m04.66s & -35d58m29.56s & 28.41 & 0.14 & 5.1 & 1048.7 & 4.4 & PN & C-7 \\
F3D J034504.46-355829.88 & 03h45m04.46s & -35d58m29.88s & 27.69 & 0.13 & 9.8 & 1023.7 & 2.4 & PN & C-8 \\
F3D J034503.67-355829.24 & 03h45m03.67s & -35d58m29.24s & 28.73 & 0.15 & 3.2 & 970.9 & 7.3 & PN & C-9 \\
F3D J034503.78-355826.28 & 03h45m03.78s & -35d58m26.28s & 28.12 & 0.14 & 4.4 & 1109.2 & 5.4 & PN & C-10 \\
F3D J034504.23-355825.20 & 03h45m04.23s & -35d58m25.20s & 27.68 & 0.13 & 7.8 & 1112.8 & 2.9 & PN & C-11 \\
F3D J034503.98-355824.77 & 03h45m03.98s & -35d58m24.77s & 27.91 & 0.14 & 4.4 & 949.9 & 5.1 & PN & C-12 \\
F3D J034503.58-355822.49 & 03h45m03.58s & -35d58m22.49s & 27.44 & 0.14 & 6.5 & 1005.0 & 3.4 & PN & C-13 \\
F3D J034504.16-355821.51 & 03h45m04.16s & -35d58m21.51s & 28.27 & 0.14 & 4.2 & 1039.9 & 5.6 & PN & C-14 \\
F3D J034503.45-355818.37 & 03h45m03.45s & -35d58m18.37s & 27.25 & 0.13 & 8.2 & 949.4 & 2.7 & PN & C-15 \\
F3D J034503.16-355817.40 & 03h45m03.16s & -35d58m17.40s & 27.88 & 0.13 & 7.2 & 1051.2 & 3.0 & PN & C-16 \\
F3D J034503.81-355816.21 & 03h45m03.81s & -35d58m16.21s & 27.68 & 0.14 & 5.4 & 1020.6 & 4.2 & PN & C-17 \\
F3D J034503.48-355814.68 & 03h45m03.48s & -35d58m14.68s & 27.53 & 0.13 & 7.1 & 988.5 & 3.3 & HII & C-18 \\
F3D J034504.57-355813.59 & 03h45m04.57s & -35d58m13.59s & 28.92 & 0.15 & 3.5 & 1022.3 & 6.4 & PN & C-19 \\
F3D J034501.33-355811.56 & 03h45m01.33s & -35d58m11.56s & 28.26 & 0.13 & 5.9 & 984.2 & 3.5 & PN & C-20 \\
F3D J034503.57-355807.44 & 03h45m03.57s & -35d58m07.44s & 28.17 & 0.13 & 6.1 & 1043.6 & 3.7 & PN & C-21 \\
F3D J034503.83-355805.29 & 03h45m03.83s & -35d58m05.29s & 28.54 & 0.14 & 4.7 & 974.9 & 5.0 & PN & C-22 \\
F3D J034504.85-355803.73 & 03h45m04.85s & -35d58m03.73s & 28.54 & 0.14 & 4.9 & 1036.9 & 4.5 & interl & C-23 \\
\end{tabular}
\end{table}


==> tables/FCC310center_fit_results_latex.txt <==
\begin{table}
\begin{tabular}{cccccccccc}
PN ID & Ra & Dec & m 5007 & mag err & A/rN & LOSV & LOSV err & label & index \\
F3D J034614.02-364214.19 & 03h46m14.02s & -36d42m14.19s & 28.76 & 0.08 & 3.2 & 1408.2 & 6.8 & interl & C-1 \\
F3D J034614.05-364204.51 & 03h46m14.05s & -36d42m04.51s & 27.46 & 0.04 & 11.7 & 1437.4 & 2.0 & PN & C-2 \\
F3D J034613.45-364203.19 & 03h46m13.45s & -36d42m03.19s & 28.03 & 0.05 & 6.7 & 1312.6 & 3.5 & PN & C-3 \\
F3D J034612.49-364200.67 & 03h46m12.49s & -36d42m00.67s & 28.76 & 0.08 & 3.6 & 1393.4 & 6.7 & PN & C-4 \\
F3D J034611.66-364159.12 & 03h46m11.66s & -36d41m59.12s & 28.41 & 0.07 & 4.4 & 1395.6 & 5.3 & PN & C-5 \\
F3D J034612.97-364158.15 & 03h46m12.97s & -36d41m58.15s & 28.01 & 0.05 & 6.9 & 1367.8 & 3.4 & PN & C-6 \\
F3D J034613.65-364156.38 & 03h46m13.65s & -36d41m56.38s & 27.4 & 0.05 & 10.7 & 1415.0 & 2.3 & PN & C-7 \\
F3D J034612.88-364154.97 & 03h46m12.88s & -36d41m54.97s & 27.73 & 0.05 & 8.4 & 1374.3 & 2.9 & PN & C-8 \\
F3D J034611.75-364154.27 & 03h46m11.75s & -36d41m54.27s & 28.62 & 0.07 & 3.8 & 1328.7 & 5.9 & PN & C-9 \\
F3D J034612.12-364153.15 & 03h46m12.12s & -36d41m53.15s & 28.88 & 0.08 & 3.1 & 1288.9 & 7.2 & PN & C-10 \\
F3D J034613.15-364152.00 & 03h46m13.15s & -36d41m52.00s & 28.17 & 0.06 & 4.9 & 1371.5 & 4.8 & PN & C-11 \\
F3D J034611.27-364152.27 & 03h46m11.27s & -36d41m52.27s & 27.85 & 0.05 & 8.3 & 1343.9 & 2.8 & PN & C-12 \\
F3D J034612.95-364150.74 & 03h46m12.95s & -36d41m50.74s & 28.02 & 0.06 & 5.9 & 1363.1 & 4.1 & interl & C-13 \\
F3D J034614.23-364150.52 & 03h46m14.23s & -36d41m50.52s & 27.88 & 0.06 & 6.1 & 1403.1 & 3.9 & PN & C-14 \\
F3D J034615.08-364150.16 & 03h46m15.08s & -36d41m50.16s & 27.81 & 0.05 & 8.2 & 1426.1 & 3.0 & PN & C-15 \\
F3D J034613.97-364149.96 & 03h46m13.97s & -36d41m49.96s & 27.71 & 0.06 & 6.7 & 1334.0 & 3.9 & PN & C-16 \\
F3D J034613.34-364149.12 & 03h46m13.34s & -36d41m49.12s & 27.98 & 0.06 & 4.9 & 1314.3 & 4.7 & PN & C-17 \\
F3D J034614.16-364148.82 & 03h46m14.16s & -36d41m48.82s & 27.65 & 0.05 & 7.1 & 1332.6 & 3.4 & PN & C-18 \\
F3D J034613.03-364148.39 & 03h46m13.03s & -36d41m48.39s & 28.37 & 0.07 & 3.7 & 1398.1 & 6.1 & PN & C-19 \\
F3D J034610.92-364148.56 & 03h46m10.92s & -36d41m48.56s & 28.45 & 0.06 & 4.7 & 1262.9 & 5.0 & PN & C-20 \\
F3D J034613.52-364147.95 & 03h46m13.52s & -36d41m47.95s & 27.59 & 0.06 & 5.6 & 1367.8 & 4.1 & PN & C-21 \\
F3D J034611.65-364147.75 & 03h46m11.65s & -36d41m47.75s & 27.94 & 0.05 & 7.9 & 1294.2 & 3.0 & PN & C-22 \\
F3D J034614.35-364146.35 & 03h46m14.35s & -36d41m46.35s & 28.0 & 0.06 & 5.6 & 1310.0 & 4.4 & PN & C-23 \\
F3D J034613.23-364147.00 & 03h46m13.23s & -36d41m47.00s & 27.75 & 0.05 & 6.3 & 1362.7 & 3.6 & PN & C-24 \\
F3D J034614.96-364146.22 & 03h46m14.96s & -36d41m46.22s & 28.6 & 0.07 & 3.8 & 1487.0 & 6.1 & PN & C-25 \\
F3D J034613.10-364145.24 & 03h46m13.10s & -36d41m45.24s & 28.2 & 0.07 & 4.6 & 1241.3 & 5.2 & PN & C-26 \\
F3D J034611.29-364143.99 & 03h46m11.29s & -36d41m43.99s & 28.05 & 0.05 & 7.2 & 1325.6 & 3.2 & PN & C-27 \\
F3D J034613.92-364144.95 & 03h46m13.92s & -36d41m44.95s & 27.18 & 0.05 & 9.4 & 1395.4 & 2.6 & PN & C-28 \\
F3D J034613.53-364143.36 & 03h46m13.53s & -36d41m43.36s & 27.76 & 0.06 & 6.3 & 1368.2 & 3.8 & PN & C-29 \\
F3D J034612.76-364142.11 & 03h46m12.76s & -36d41m42.11s & 28.87 & 0.09 & 3.1 & 1345.0 & 8.0 & PN & C-30 \\
F3D J034613.07-364141.73 & 03h46m13.07s & -36d41m41.73s & 28.44 & 0.07 & 4.1 & 1342.0 & 5.8 & PN & C-31 \\
F3D J034614.38-364140.60 & 03h46m14.38s & -36d41m40.60s & 28.65 & 0.08 & 3.2 & 1387.3 & 7.2 & interl & C-32 \\
F3D J034613.39-364139.55 & 03h46m13.39s & -36d41m39.55s & 28.46 & 0.07 & 4.4 & 1378.8 & 5.6 & interl & C-33 \\
F3D J034613.32-364137.90 & 03h46m13.32s & -36d41m37.90s & 27.26 & 0.04 & 13.4 & 1360.0 & 1.8 & PN & C-34 \\
F3D J034616.13-364134.25 & 03h46m16.13s & -36d41m34.25s & 28.54 & 0.07 & 4.0 & 1404.9 & 5.9 & PN & C-35 \\
F3D J034612.97-364132.26 & 03h46m12.97s & -36d41m32.26s & 28.2 & 0.06 & 6.1 & 1351.4 & 3.9 & PN & C-36 \\
F3D J034615.38-364132.48 & 03h46m15.38s & -36d41m32.48s & 28.62 & 0.08 & 3.6 & 1392.6 & 6.5 & PN & C-37 \\
F3D J034614.46-364131.29 & 03h46m14.46s & -36d41m31.29s & 27.99 & 0.05 & 7.1 & 1337.0 & 3.1 & PN & C-38 \\
F3D J034615.64-364129.36 & 03h46m15.64s & -36d41m29.36s & 28.15 & 0.05 & 6.5 & 1446.1 & 3.7 & PN & C-39 \\
F3D J034611.75-364123.71 & 03h46m11.75s & -36d41m23.71s & 28.13 & 0.05 & 6.4 & 1402.5 & 3.7 & PN & C-40 \\
F3D J034613.60-364116.54 & 03h46m13.60s & -36d41m16.54s & 28.87 & 0.08 & 3.3 & 1322.0 & 6.7 & PN & C-41 \\
F3D J034613.98-364116.08 & 03h46m13.98s & -36d41m16.08s & 27.65 & 0.05 & 10.3 & 1301.9 & 2.3 & PN & C-42 \\
F3D J034613.89-364110.89 & 03h46m13.89s & -36d41m10.89s & 28.23 & 0.06 & 6.0 & 1378.1 & 4.0 & PN & C-43 \\
\end{tabular}
\end{table}


==> tables/FCC310halo_fit_results_latex.txt <==
\begin{table}
\begin{tabular}{cccccccccc}
PN ID & Ra & Dec & m 5007 & mag err & A/rN & LOSV & LOSV err & label & index \\
F3D J034611.43-364234.46 & 03h46m11.43s & -36d42m34.46s & 28.92 & 0.34 & 3.6 & 1343.0 & 6.6 & PN & H-1 \\
F3D J034612.31-364225.07 & 03h46m12.31s & -36d42m25.07s & 28.89 & 0.34 & 5.9 & 1372.2 & 3.7 & PN & H-2 \\
F3D J034611.89-364220.55 & 03h46m11.89s & -36d42m20.55s & 29.47 & 0.34 & 3.7 & 1404.6 & 6.3 & PN & H-3 \\
F3D J034612.93-364216.69 & 03h46m12.93s & -36d42m16.69s & 29.07 & 0.34 & 5.1 & 1318.1 & 4.6 & PN & H-4 \\
F3D J034613.04-364207.14 & 03h46m13.04s & -36d42m07.14s & 29.13 & 0.34 & 4.3 & 1401.6 & 5.1 & PN & H-5 \\
F3D J034612.23-364204.29 & 03h46m12.23s & -36d42m04.29s & 27.76 & 0.34 & 15.1 & 1356.0 & 1.5 & PN & H-6 / C-3 \\
F3D J034613.44-364203.12 & 03h46m13.44s & -36d42m03.12s & 28.09 & 0.34 & 10.8 & 1310.5 & 2.1 & PN & H-7 / C-5 \\
F3D J034612.96-364201.10 & 03h46m12.96s & -36d42m01.10s & 29.48 & 0.34 & 3.0 & 1435.4 & 7.2 & PN & H-8 / C-6 \\
F3D J034611.19-364201.39 & 03h46m11.19s & -36d42m01.39s & 28.71 & 0.34 & 7.1 & 1363.7 & 3.3 & PN & H-9 \\
F3D J034611.53-364203.00 & 03h46m11.53s & -36d42m03.00s & 28.18 & 0.34 & 11.2 & 1313.0 & 2.0 & PN & H-10 \\
F3D J034611.49-364200.61 & 03h46m11.49s & -36d42m00.61s & 27.68 & 0.34 & 16.7 & 1337.7 & 1.4 & PN & H-11 / C-8 \\
F3D J034612.47-364200.38 & 03h46m12.47s & -36d42m00.38s & 28.65 & 0.34 & 6.2 & 1384.3 & 3.6 & PN & H-12 / C-7 \\
F3D J034611.67-364159.27 & 03h46m11.67s & -36d41m59.27s & 28.76 & 0.34 & 6.1 & 1374.6 & 3.8 & PN & H-13 / C-9 \\
F3D J034612.95-364158.10 & 03h46m12.95s & -36d41m58.10s & 28.08 & 0.34 & 10.0 & 1364.3 & 2.2 & PN & H-14 / C-10 \\
F3D J034612.12-364157.49 & 03h46m12.12s & -36d41m57.49s & 28.85 & 0.34 & 4.9 & 1374.6 & 4.4 & PN & H-15 / C-11 \\
F3D J034613.64-364156.46 & 03h46m13.64s & -36d41m56.46s & 27.6 & 0.34 & 15.1 & 1422.0 & 1.5 & PN & H-16 / C-12 \\
F3D J034612.86-364155.13 & 03h46m12.86s & -36d41m55.13s & 27.92 & 0.34 & 10.5 & 1375.9 & 2.1 & PN & H-17 / C-13 \\
F3D J034611.62-364154.47 & 03h46m11.62s & -36d41m54.47s & 29.32 & 0.34 & 3.6 & 1355.6 & 6.1 & PN & H-18 \\
F3D J034611.74-364154.33 & 03h46m11.74s & -36d41m54.33s & 28.81 & 0.34 & 5.7 & 1315.4 & 3.9 & PN & H-19 / C-14 \\
F3D J034612.14-364153.97 & 03h46m12.14s & -36d41m53.97s & 28.77 & 0.34 & 5.5 & 1322.1 & 4.1 & PN & H-20 / C-16 \\
F3D J034613.71-364153.26 & 03h46m13.71s & -36d41m53.26s & 28.77 & 0.34 & 4.5 & 1358.3 & 5.1 & PN & H-21 / C-15 \\
F3D J034612.23-364152.12 & 03h46m12.23s & -36d41m52.12s & 29.17 & 0.34 & 3.6 & 1392.4 & 5.9 & PN & H-22 / C-18 \\
F3D J034611.25-364152.23 & 03h46m11.25s & -36d41m52.23s & 27.91 & 0.34 & 13.7 & 1340.1 & 1.6 & PN & H-23 / C-19 \\
F3D J034613.14-364151.92 & 03h46m13.14s & -36d41m51.92s & 28.24 & 0.34 & 7.3 & 1386.0 & 3.1 & PN & H-24 / C-17 \\
F3D J034614.20-364150.46 & 03h46m14.20s & -36d41m50.46s & 27.9 & 0.34 & 4.8 & 1406.1 & 4.9 & PN & H-25 / C-21 \\
F3D J034612.94-364150.62 & 03h46m12.94s & -36d41m50.62s & 28.04 & 0.34 & 8.7 & 1351.6 & 2.5 & PN & H-26 / C-20 \\
F3D J034613.76-364150.05 & 03h46m13.76s & -36d41m50.05s & 28.55 & 0.34 & 4.2 & 1422.6 & 5.4 & PN & H-27 \\
F3D J034613.95-364149.91 & 03h46m13.95s & -36d41m49.91s & 27.89 & 0.34 & 8.2 & 1351.3 & 2.8 & PN & H-28 / C-23 \\
F3D J034612.75-364149.48 & 03h46m12.75s & -36d41m49.48s & 29.09 & 0.34 & 3.6 & 1333.4 & 6.1 & PN & H-29 \\
F3D J034613.02-364148.34 & 03h46m13.02s & -36d41m48.34s & 28.42 & 0.34 & 5.7 & 1408.6 & 3.8 & PN & H-30 / C-26 \\
F3D J034610.91-364148.54 & 03h46m10.91s & -36d41m48.54s & 28.54 & 0.34 & 7.6 & 1265.9 & 3.0 & PN & H-31 / C-27 \\
F3D J034614.14-364148.61 & 03h46m14.14s & -36d41m48.61s & 27.67 & 0.34 & 9.6 & 1331.6 & 2.3 & PN & H-32 / C-25 \\
F3D J034611.65-364147.80 & 03h46m11.65s & -36d41m47.80s & 27.86 & 0.34 & 14.8 & 1287.0 & 1.6 & PN & H-33 / C-29 \\
F3D J034613.51-364147.89 & 03h46m13.51s & -36d41m47.89s & 27.69 & 0.34 & 8.2 & 1381.7 & 2.7 & PN & H-34 / C-28 \\
F3D J034613.77-364147.58 & 03h46m13.77s & -36d41m47.58s & 27.79 & 0.34 & 4.1 & 1402.0 & 5.1 & PN & H-35 \\
F3D J034614.32-364146.22 & 03h46m14.32s & -36d41m46.22s & 28.15 & 0.34 & 4.6 & 1328.4 & 4.4 & PN & H-36 / C-31 \\
F3D J034613.32-364149.02 & 03h46m13.32s & -36d41m49.02s & 27.98 & 0.34 & 7.6 & 1308.1 & 3.0 & PN & H-37 / C-24 \\
F3D J034613.25-364147.17 & 03h46m13.25s & -36d41m47.17s & 27.62 & 0.34 & 10.8 & 1370.5 & 2.0 & PN & H-38 / C-32 \\
F3D J034612.26-364145.15 & 03h46m12.26s & -36d41m45.15s & 28.85 & 0.34 & 5.6 & 1418.4 & 4.1 & PN & H-39 / C-35 \\
F3D J034613.08-364145.20 & 03h46m13.08s & -36d41m45.20s & 28.27 & 0.34 & 6.8 & 1251.7 & 3.4 & PN & H-40 / C-34 \\
F3D J034613.91-364145.02 & 03h46m13.91s & -36d41m45.02s & 27.32 & 0.34 & 11.4 & 1388.8 & 2.0 & PN & H-41 / C-37 \\
F3D J034609.88-364143.70 & 03h46m09.88s & -36d41m43.70s & 29.66 & 0.34 & 3.1 & 1302.9 & 7.1 & PN & H-42 \\
F3D J034611.27-364144.02 & 03h46m11.27s & -36d41m44.02s & 28.08 & 0.34 & 12.4 & 1329.1 & 1.9 & PN & H-43 / C-36 \\
F3D J034613.50-364143.22 & 03h46m13.50s & -36d41m43.22s & 27.89 & 0.34 & 8.5 & 1374.9 & 2.7 & PN & H-44 / C-39 \\
F3D J034612.75-364142.09 & 03h46m12.75s & -36d41m42.09s & 28.82 & 0.34 & 5.1 & 1338.8 & 4.5 & PN & H-45 / C-40 \\
F3D J034613.05-364141.77 & 03h46m13.05s & -36d41m41.77s & 28.26 & 0.34 & 7.5 & 1348.8 & 3.0 & PN & H-46 / C-41 \\
F3D J034612.68-364138.10 & 03h46m12.68s & -36d41m38.10s & 29.17 & 0.34 & 3.9 & 1296.5 & 5.8 & PN & H-47 \\
F3D J034613.37-364139.35 & 03h46m13.37s & -36d41m39.35s & 28.55 & 0.34 & 5.1 & 1355.9 & 4.2 & PN & H-48 / C-43 \\
F3D J034613.29-364137.85 & 03h46m13.29s & -36d41m37.85s & 27.59 & 0.34 & 9.7 & 1363.5 & 2.2 & PN & H-49 \\
F3D J034611.13-364135.11 & 03h46m11.13s & -36d41m35.11s & 29.28 & 0.34 & 4.1 & 1330.3 & 5.5 & PN & H-50 \\
\end{tabular}
\end{table}


==> tables/for_catalogue_dM.txt <==
\begin{table}
\begin{tabular}{ccccccccc}
Galaxy & Area & $N_{PNe}$ & $N_{PNLF}$ & $\mu_{PNLF}$ & $D_{PNLF}$ & $\mu_{SBF}$ & $\mu_{CF2}$ & Alt Name \\
FCC083 & center & 62 & $150^{+22}_{-19}$ & $31.34^{+0.14}_{ -0.15 }$ & $18.53^{+1.23}_{-1.30}$ & $31.42 \pm 0.07$ & $31.42 \pm 0.24$ & NGC 1351 \\
FCC083 & halo & 19 & $26^{+7}_{-6}$ & -- & -- & $nan \pm nan$ & $nan \pm nan$ & -- \\
FCC119 & center & 14 & $23^{+8}_{-6}$ & $31.71^{+0.40}_{ -0.42 }$ & $21.97^{+4.10}_{-4.27}$ & $31.54 \pm 0.10$ & $31.52 \pm 0.24$ & -- \\
FCC143 & center & 13 & $45^{+16}_{-12}$ & $31.91^{+0.28}_{ -0.27 }$ & $24.11^{+3.14}_{-2.95}$ & $31.43 \pm 0.09$ & $31.22 \pm 0.24$ & NGC 1373 \\
FCC147 & center & 98 & $270^{+30}_{-27}$ & $31.43^{+0.11}_{ -0.11 }$ & $19.36^{+1.02}_{-0.99}$ & $31.46 \pm 0.07$ & $31.56 \pm 0.24$ & NGC 1374 \\
FCC147 & halo & 13 & $14^{+5}_{-4}$ & -- & -- & $nan \pm nan$ & $nan \pm nan$ & -- \\
FCC148 & center & 57 & $128^{+19}_{-17}$ & $31.56^{+0.17}_{ -0.16 }$ & $20.54^{+1.60}_{-1.55}$ & $31.50 \pm 0.07$ & $31.48 \pm 0.14$ & NGC 1375 \\
FCC148 & halo & 16 & $23^{+7}_{-6}$ & -- & -- & $nan \pm nan$ & $nan \pm nan$ & -- \\
FCC153 & center & 44 & $128^{+22}_{-19}$ & $31.68^{+0.14}_{ -0.17 }$ & $21.73^{+1.44}_{-1.66}$ & $31.59 \pm 0.07$ & $31.32 \pm 0.24$ & IC 1963 \\
FCC153 & halo & 41 & $75^{+14}_{-12}$ & -- & -- & $nan \pm nan$ & $nan \pm nan$ & -- \\
FCC161 & center & 106 & $214^{+23}_{-21}$ & $31.47^{+0.13}_{ -0.13 }$ & $19.67^{+1.19}_{-1.20}$ & $nan \pm nan$ & $31.24 \pm 0.24$ & NGC 1379 \\
FCC161 & halo & 26 & $31^{+7}_{-6}$ & -- & -- & $nan \pm nan$ & $nan \pm nan$ & -- \\
FCC167 & center & 108 & $402^{+43}_{-39}$ & $31.30^{+0.09}_{ -0.10 }$ & $18.23^{+0.79}_{-0.87}$ & $31.57 \pm 0.07$ & $31.35 \pm 0.15$ & NGC 1380 \\
FCC167 & middle & 28 & $82^{+19}_{-15}$ & -- & -- & $nan \pm nan$ & $nan \pm nan$ & -- \\
FCC167 & halo & 6 & $10^{+6}_{-4}$ & -- & -- & $nan \pm nan$ & $nan \pm nan$ & -- \\
FCC170 & center & 41 & $133^{+24}_{-21}$ & $31.46^{+0.16}_{ -0.15 }$ & $19.57^{+1.45}_{-1.38}$ & $31.70 \pm 0.08$ & $31.69 \pm 0.28$ & NGC 1381 \\
FCC170 & halo & 39 & $94^{+18}_{-15}$ & -- & -- & $nan \pm nan$ & $nan \pm nan$ & -- \\
FCC177 & center & 55 & $72^{+11}_{-10}$ & $31.25^{+0.23}_{ -0.24 }$ & $17.80^{+1.88}_{-1.95}$ & $31.51 \pm 0.07$ & $31.49 \pm 0.28$ & NGC 1380A \\
FCC177 & halo & 19 & $24^{+7}_{-6}$ & -- & -- & $nan \pm nan$ & $nan \pm nan$ & -- \\
FCC182 & center & 10 & $14^{+6}_{-4}$ & $31.20^{+0.48}_{ -0.53 }$ & $17.35^{+3.84}_{-4.21}$ & $31.46 \pm 0.09$ & $31.44 \pm 0.28$ & -- \\
FCC184 & center & 69 & $268^{+36}_{-32}$ & $31.63^{+0.13}_{ -0.13 }$ & $21.22^{+1.29}_{-1.23}$ & $31.43 \pm 0.09$ & $31.41 \pm 0.28$ & NGC 1387 \\
FCC184 & middle & 20 & $27^{+8}_{-6}$ & -- & -- & $nan \pm nan$ & $nan \pm nan$ & -- \\
FCC184 & halo & 2 & $3^{+4}_{-2}$ & -- & -- & $nan \pm nan$ & $nan \pm nan$ & -- \\
FCC190 & center & 25 & $54^{+13}_{-11}$ & $31.64^{+0.23}_{ -0.26 }$ & $21.29^{+2.30}_{-2.54}$ & $31.54 \pm 0.07$ & $31.52 \pm 0.28$ & NGC 1380B \\
FCC190 & halo & 8 & $22^{+11}_{-8}$ & -- & -- & $nan \pm nan$ & $nan \pm nan$ & -- \\
FCC193 & center & 156 & $289^{+25}_{-23}$ & $31.46^{+0.12}_{ -0.13 }$ & $19.59^{+1.10}_{-1.15}$ & $31.63 \pm 0.07$ & $31.42 \pm 0.22$ & NGC 1389 \\
FCC193 & halo & 19 & $23^{+7}_{-5}$ & -- & -- & $nan \pm nan$ & $nan \pm nan$ & -- \\
FCC219 & center & 70 & $238^{+32}_{-28}$ & $31.47^{+0.11}_{ -0.12 }$ & $19.71^{+1.04}_{-1.08}$ & $31.54 \pm 0.07$ & $31.37 \pm 0.22$ & NGC 1404 \\
FCC219 & halo & 16 & $18^{+6}_{-4}$ & -- & -- & $nan \pm nan$ & $nan \pm nan$ & -- \\
FCC249 & center & 14 & $31^{+11}_{-8}$ & $31.41^{+0.30}_{ -0.33 }$ & $19.17^{+2.62}_{-2.91}$ & $31.80 \pm 0.08$ & $31.82 \pm 0.24$ & NGC 1419 \\
FCC255 & center & 36 & $58^{+11}_{-10}$ & $31.42^{+0.24}_{ -0.25 }$ & $19.20^{+2.10}_{-2.18}$ & $31.50 \pm 0.07$ & $31.48 \pm 0.28$ & ESO 358-G050 \\
FCC276 & center & 71 & $235^{+31}_{-28}$ & $31.48^{+0.12}_{ -0.13 }$ & $19.76^{+1.13}_{-1.21}$ & $31.46 \pm 0.07$ & $31.50 \pm 0.22$ & NGC 1427 \\
FCC277 & center & 23 & $109^{+28}_{-23}$ & $31.88^{+0.19}_{ -0.19 }$ & $23.76^{+2.07}_{-2.05}$ & $31.58 \pm 0.08$ & $31.56 \pm 0.28$ & NGC 1428 \\
FCC301 & center & 19 & $46^{+13}_{-10}$ & $31.64^{+0.27}_{ -0.26 }$ & $21.24^{+2.60}_{-2.59}$ & $31.47 \pm 0.08$ & $31.06 \pm 0.24$ & ESO 358-G059 \\
FCC310 & center & 39 & $72^{+14}_{-12}$ & $31.53^{+0.24}_{ -0.22 }$ & $20.21^{+2.27}_{-2.05}$ & $31.50 \pm 0.07$ & $31.48 \pm 0.28$ & NGC 1460 \\
FCC310 & halo & 50 & $68^{+11}_{-10}$ & -- & -- & $nan \pm nan$ & $nan \pm nan$ & -- \\
\end{tabular}
\end{table}

